Sparse and Cosparse Audio Dequantization Using Convex Optimization

The paper shows the potential of sparsity-based methods in restoring quantized signals. Following up on the study of Brauer et al. (IEEE ICASSP 2016), we significantly extend the range of the evaluation scenarios: we introduce the analysis (cosparse) model, we use more effective algorithms, we experiment with another time-frequency transform. The paper shows that the analysis-based model performs comparably to the synthesis-model, but the Gabor transform produces better results than the originally used cosine transform. Last but not least, we provide codes and data in a reproducible way.

==> figz/CP_PESQL.dat <==
1	1.06462386280967
2	1.07462809056883
3	1.08595947388317
4	1.0991037804471
5	1.11938004796685
6	1.13442251382679
7	1.14658244419545
8	1.15674703320071
9	1.15987050651381
10	1.16154639898444
11	1.16060558333332
12	1.16180639490176
13	1.16752430901634
14	1.16912799585977
15	1.17216279095007
16	1.17602320845868
17	1.18118343056713
18	1.18732806732412
19	1.19350583673146
20	1.19856092378481
21	1.20197139078625
22	1.20901132358197
23	1.21584114922781
24	1.22346061325029
25	1.23233903579578
26	1.24014745354052
27	1.2483600969281
28	1.25423606941473
29	1.26215194168715
30	1.26816226792537
31	1.27450588373039
32	1.27742822306016
33	1.2789266400739
34	1.27759784424498
35	1.27075475742979
36	1.25448901889069
37	1.22912436525896
38	1.22487389933966
39	1.21242326358503
40	1.20575429538071
41	1.19943567929707
42	1.18025150455221
43	1.17292648148453
44	1.16070783963434
45	1.15030238696928
46	1.13849005360949
47	1.13444927088729
48	1.12872944004988
49	1.12189196417784
50	1.11947773916077
51	1.11616560482882
52	1.11350429155115
53	1.11421441689586
54	1.11455231034863
55	1.1142325787023
56	1.11353480386631
57	1.11281409161239
58	1.11195511159551
59	1.11054539553995
60	1.10740214980475
61	1.10553960953372
62	1.10210488396207
63	1.10026771991798
64	1.0993552223701
65	1.09787353831067
66	1.09688356647831
67	1.09593352920151
68	1.09496094746095
69	1.09309782399857
70	1.09081865140825
71	1.08881943484812
72	1.08800797159749
73	1.08667190650857
74	1.08538386198303
75	1.08350624155605
76	1.08263090556001
77	1.08241509774559
78	1.08193864460446
79	1.08085420305757
80	1.0803839442158
81	1.07972226258542
82	1.07773078998604
83	1.07587193153466
84	1.07496800139852
85	1.07389722646561
86	1.07269307767116
87	1.07141665859839
88	1.07046188409546
89	1.06864721560133
90	1.06711116594322
91	1.06633917361211
92	1.06511850401388
93	1.06456966368452
94	1.06363049374543
95	1.0627236236906
96	1.06206633776133
97	1.06108794258976
98	1.060733521434
99	1.0603650635819
100	1.05985224576674
101	1.05939119088806
102	1.05894855653958
103	1.05863459205263
104	1.05822184792103
105	1.0579301028513
106	1.05815608336988
107	1.05805436786786
108	1.05782081546962
109	1.05765287793926
110	1.05765296462394
111	1.05759324167127
112	1.05721135854155
113	1.05717174312817
114	1.05739662434972
115	1.05781045132457
116	1.05826816308562
117	1.05853928434684
118	1.05837251679281
119	1.05821500063329
120	1.05828333172949
121	1.05819970161227
122	1.0581390721195
123	1.05794783615082
124	1.05745472339329
125	1.05686665064786
126	1.05630573925399
127	1.05602654146912
128	1.05662617761382
129	1.0558940032957
130	1.05566236823335
131	1.05537429478351
132	1.05529481711367
133	1.05519795521053
134	1.05512080367222
135	1.0547970185008
136	1.0548534369412
137	1.0564654285724
138	1.05684366555009
139	1.05716824440541
140	1.05750980158614
141	1.05777307230544
142	1.0577647607989
143	1.05774402186611
144	1.05769555918058
145	1.05788754557289
146	1.05861293894496
147	1.05833378106478
148	1.05842006975226
149	1.05855129128624
150	1.05827903368461
151	1.05836675846817
152	1.05846972962326
153	1.0586016615414
154	1.05874330754935
155	1.05886353975354
156	1.05895658455032
157	1.05903487779915
158	1.05907879180298
159	1.05915926547531
160	1.05913016676963
161	1.05930512262159
162	1.05945320027991
163	1.05957445936992
164	1.05965763939424
165	1.05970014249384
166	1.05972904225324
167	1.05974473193066
168	1.0598955601677
169	1.05991226480853
170	1.05990471979204
171	1.05985744497677
172	1.05981984857542
173	1.05977892170832
174	1.05972239220934
175	1.05863631553327
176	1.0588421406695
177	1.05903195109827
178	1.05920071921969
179	1.05941076818332
180	1.0596084209653
181	1.05972912541801
182	1.05978337708273
183	1.05978379233949
184	1.05977498445464
185	1.05973190817943
186	1.05975366438925
187	1.05978346940923
188	1.05958598583699
189	1.05943546365085
190	1.05932407092886
191	1.05925993328641
192	1.0592137476157
193	1.05918193245239
194	1.05914018222922
195	1.0590590151765
196	1.05901450951815
197	1.05898763338562
198	1.05897128579904
199	1.05895045690978
200	1.05896083013698
201	1.05892261976168
202	1.05889695312217
203	1.05884762437624
204	1.05878059689825
205	1.05870261153026
206	1.05861075892508
207	1.05850805431134
208	1.05842567131831
209	1.05839632338212
210	1.05835173784355
211	1.05830668527447
212	1.05825854066668
213	1.05839934505489
214	1.05831964033834
215	1.0582350029772
216	1.05814550870504
217	1.05801155548768
218	1.05798359088808
219	1.05795309435126
220	1.05793389246668
221	1.05791006823474
222	1.05788502823978
223	1.05785963342861
224	1.05783525550621
225	1.05781252941135
226	1.05779360068493
227	1.05777726099504
228	1.05776167378074
229	1.05774394064401
230	1.05772338077862
231	1.05770940897369
232	1.05769988979608
233	1.05768973453083
234	1.05767646293651
235	1.05766483144201
236	1.05763808665545
237	1.05763023021616
238	1.05759897114113
239	1.05756464856921
240	1.05752721462719
241	1.05748642498077
242	1.05744208770325
243	1.05740200038654
244	1.05735583331653
245	1.05730891883655
246	1.05726641168394
247	1.05724018316497
248	1.05721032222722
249	1.05718416980422
250	1.05717324043184
251	1.05714650688976
252	1.05711880720198
253	1.05708862440485
254	1.05706444654671
255	1.05704073889478
256	1.05702732320374
257	1.05701123090248
258	1.05699078509891
259	1.05697128273699
260	1.05695184204407
261	1.05692163998536
262	1.05690324352993
263	1.05688144665345
264	1.0568563273693
265	1.05682623686999
266	1.05679314235303
267	1.05675741191391
268	1.05673189298105
269	1.05669434358621
270	1.0566617202098
271	1.05664063410179
272	1.05661878085107
273	1.05659532866311
274	1.05657676895633
275	1.05654771169838
276	1.0565144594788
277	1.05649098248811
278	1.05645540860112
279	1.05642229289695
280	1.05639764829015
281	1.05636421134885
282	1.05632244680409
283	1.05629161280826
284	1.05626787650979
285	1.05623086610161
286	1.05619546934863
287	1.05616068930318
288	1.05612180525224
289	1.05608748956625
290	1.0560478198992
291	1.05602418934568
292	1.05601007288841
293	1.05599819949651
294	1.05598967718488
295	1.05597954331565
296	1.0559692621828
297	1.05595933338618
298	1.05594753839612
299	1.05593720227339
300	1.05592737186838
301	1.055914086808
302	1.05590538659631
303	1.05589854033107
304	1.05589219020597
305	1.05588557546091
306	1.05587877549356
307	1.05587220549447
308	1.0558648826183
309	1.05585545387144
310	1.05584893886745
311	1.05584103718854
312	1.05583229932228
313	1.05582360622543
314	1.05581509993754
315	1.05580602357842
316	1.05579576345556
317	1.05578699861405
318	1.0557784397714
319	1.05577068191651
320	1.05576234416993
321	1.05575354843474
322	1.05574452444519
323	1.05573553838911
324	1.05572592500007
325	1.05571679957538
326	1.05570786847994
327	1.05569902711646
328	1.05569066588537
329	1.05568244516316
330	1.05567430260636
331	1.05566598310332
332	1.0556574786892
333	1.05564881874472
334	1.05564074824613
335	1.05563439331536
336	1.05562793938278
337	1.05562127160902
338	1.05561460956817
339	1.05560808462138
340	1.05560133721765
341	1.05559372759652
342	1.05558858574305
343	1.05558335477807
344	1.05557599144159
345	1.05556926593838
346	1.05556251665647
347	1.05555466246233
348	1.05554770843846
349	1.05554000631196
350	1.05553237525227
351	1.05552530935556
352	1.05551828143934
353	1.05551131492385
354	1.05550438062363
355	1.05549778000968
356	1.05548976229515
357	1.05548462030294
358	1.05547931666076
359	1.05547382128856
360	1.05546788686944
361	1.05546337677379
362	1.05545825198423
363	1.05545352201243
364	1.05544826089107
365	1.05544305242155
366	1.05543786206824
367	1.05543243138791
368	1.05542634550264
369	1.05542109272337
370	1.05541482721285
371	1.05540859380263
372	1.05540268407927
373	1.0553964250977
374	1.05539010351048
375	1.05538401092583
376	1.05537749092718
377	1.05537086672103
378	1.0553643087291
379	1.05535753386133
380	1.05535168836815
381	1.05534500645168
382	1.05533733972122
383	1.05532999754206
384	1.05532323601254
385	1.05531650532378
386	1.05530953318853
387	1.05530252410304
388	1.05529547814089
389	1.05528816427239
390	1.05528074033055
391	1.05527323575047
392	1.055265775451
393	1.0552585387439
394	1.05525177429802
395	1.05524502259492
396	1.05523724444522
397	1.05522915368759
398	1.05522060312308
399	1.05521165236892
400	1.05520202141317
401	1.05519243894847
402	1.05518230740976
403	1.05517167654387
404	1.05516322925438
405	1.05515929653295
406	1.05515119515906
407	1.0551456953391
408	1.05514055214968
409	1.05513600674245
410	1.05513276605106
411	1.05512775363006
412	1.05512329539482
413	1.05511932224781
414	1.05511528851983
415	1.05511122304538
416	1.0551070209043
417	1.05510260436114
418	1.05509796567881
419	1.05509315071524
420	1.05508797405916
421	1.05508280006221
422	1.05507798079655
423	1.05507290601964
424	1.05506766932934
425	1.05506228532593
426	1.05505698651511
427	1.05505170119518
428	1.055046506221
429	1.05504137120802
430	1.05503677989225
431	1.0550320312667
432	1.05502731954297
433	1.0550224413929
434	1.05501705013403
435	1.05501365484383
436	1.05500898857046
437	1.05500506806258
438	1.05500152013751
439	1.05499811209104
440	1.05499464383573
441	1.05499110308768
442	1.05498741952902
443	1.05498316741953
444	1.05497748756897
445	1.05497224181455
446	1.05496725235998
447	1.05496296001254
448	1.05495892173068
449	1.05495473723987
450	1.05495039855606
451	1.05494575046727
452	1.05494057115194
453	1.05493498877935
454	1.05492922661083
455	1.05492372778635
456	1.05491825884795
457	1.05491292734315
458	1.05490814248345
459	1.05490348725135
460	1.05489889181648
461	1.05489411197958
462	1.05488938482354
463	1.05488443720207
464	1.05487951086494
465	1.05487473647906
466	1.0548699663927
467	1.05486520401378
468	1.05486048377406
469	1.05485645856243
470	1.05485314379851
471	1.05484970624832
472	1.05484626919241
473	1.05484284755245
474	1.0548407126971
475	1.05483813159526
476	1.05483485263165
477	1.0548321433358
478	1.05483011891798
479	1.05482705210723
480	1.05482399845773
481	1.05482093952071
482	1.05481757225151
483	1.05481412352345
484	1.05481067354679
485	1.05480737650651
486	1.0548042149761
487	1.05480107412357
488	1.05479781113362
489	1.0547944288427
490	1.05479105631381
491	1.05478754473791
492	1.05478417998324
493	1.0547804500352
494	1.05477642169233
495	1.05477226703698
496	1.05476885081967
497	1.05476251584369
498	1.05475912793826
499	1.05475601927279
500	1.05475287662787
501	1.05475010326781
502	1.05474746670393
503	1.05474461173839
504	1.05474155331507
505	1.05473852889312
506	1.05473544295777
507	1.05473220318383
508	1.05472901404212
509	1.05472588497684
510	1.05472283570357
511	1.05471974655188
512	1.05471654082544
513	1.05471332332101
514	1.0547102876871
515	1.05470718137444
516	1.05470390221299
517	1.05470064431616
518	1.05469738677105
519	1.05469407154201
520	1.05469073370984
521	1.0546872957805
522	1.05468380112493
523	1.05468030085099
524	1.05467642962348
525	1.05467258059295
526	1.0546688705286
527	1.05466512614155
528	1.05466114008039
529	1.05465698044424
530	1.05465266399428
531	1.05464885018928
532	1.05464483237868
533	1.05464141102884
534	1.05463793235774
535	1.05463486056618
536	1.05463192872157
537	1.05462916258301
538	1.05462651310038
539	1.05462394999409
540	1.05462127539632
541	1.05461881210154
542	1.0546164636816
543	1.0546141576443
544	1.05461186164217
545	1.05460954508277
546	1.05460723873384
547	1.05460490832573
548	1.05460243536408
549	1.0546000499902
550	1.05459770638944
551	1.05459546114439
552	1.05459328012486
553	1.05459099100041
554	1.05458863978942
555	1.05458625230416
556	1.05458388786399
557	1.05457414179548
558	1.0545716832691
559	1.05456913464643
560	1.05456658249706
561	1.05456398246065
562	1.05456140276825
563	1.05455924427607
564	1.05455701586268
565	1.05455476715333
566	1.05455254764147
567	1.05455027923721
568	1.05454804888392
569	1.05454570390818
570	1.05454328684758
571	1.05454075792265
572	1.05453824510567
573	1.05453588460085
574	1.0545334269971
575	1.05453085424589
576	1.05452824654634
577	1.05452570712687
578	1.05452319631807
579	1.05452063251783
580	1.05451806497429
581	1.05451550050184
582	1.05451296909783
583	1.05451043557026
584	1.0545079331773
585	1.05450560054164
586	1.05450405600232
587	1.05450266993752
588	1.05450126906198
589	1.05449994996187
590	1.05449864303571
591	1.05449726770352
592	1.05449604751578
593	1.05449509515935
594	1.05449386391838
595	1.05449285616916
596	1.05449182657017
597	1.05449074235579
598	1.05448947995985
599	1.05448809676214
600	1.05448678539909
601	1.05448548802203
602	1.0544845442978
603	1.05448355721158
604	1.05448265338948
605	1.05448159559966
606	1.05448053706426
607	1.05447947466921
608	1.0544785239785
609	1.05447765510581
610	1.05447684468737
611	1.05447604453694
612	1.05447521783736
613	1.05447427943079
614	1.05447329506347
615	1.05447225738889
616	1.0544711915844
617	1.05446986994718
618	1.05446848184053
619	1.05446709690495
620	1.05446578592746
621	1.05446457723924
622	1.05446331653863
623	1.05446204655176
624	1.05446078677254
625	1.05445952645137
626	1.05445825258579
627	1.05445705640937
628	1.05445581998351
629	1.05445480994057
630	1.0544536479598
631	1.05445241004525
632	1.05445114823896
633	1.05444988171946
634	1.05444854955855
635	1.05444716164394
636	1.05444568654723
637	1.05444411338768
638	1.05444248502121
639	1.05444085842242
640	1.05443926517851
641	1.05443773479422
642	1.05443611999308
643	1.054434430077
644	1.05443276557715
645	1.05443109889262
646	1.05442933524259
647	1.05442774274605
648	1.05442624762951
649	1.05442508032427
650	1.05442408522565
651	1.05442299704362
652	1.05442195176189
653	1.05442100689776
654	1.05442007879741
655	1.05441924960323
656	1.05441845163822
657	1.05441766719557
658	1.0544169365011
659	1.05441623195399
660	1.05441559882719
661	1.0544150178094
662	1.0544144195396
663	1.05441379661538
664	1.05441324200538
665	1.05441261506831
666	1.05441187343389
667	1.05441110240792
668	1.05441034879071
669	1.05440959286975
670	1.05440885221509
671	1.05440821033953
672	1.054407601297
673	1.05440684963228
674	1.05440609863132
675	1.05440537560779
676	1.05440469566073
677	1.05440392966018
678	1.05440339445333
679	1.05440298450257
680	1.05440259679438
681	1.05440213794096
682	1.05440172751606
683	1.05440136746449
684	1.05440092512656
685	1.05440100291187
686	1.05440065706579
687	1.05440006475389
688	1.05439940134687
689	1.0543987212877
690	1.05439799239053
691	1.05439724353198
692	1.05439651953272
693	1.05439582458493
694	1.05439510836801
695	1.05439445992677
696	1.0543938126835
697	1.05439314408537
698	1.05439245577723
699	1.05439174819899
700	1.05439123236305
701	1.05439041304288
702	1.05438960913893
703	1.05438876994671
704	1.05438792302169
705	1.05438713191915
706	1.05438637332341
707	1.05438563020447
708	1.05438499455853
709	1.05438434931247
710	1.05438379984589
711	1.05438329664033
712	1.05438280883696
713	1.05438233467342
714	1.05438186999705
715	1.05438140932639
716	1.05438088669723
717	1.05438030930556
718	1.05437983113954
719	1.054379320771
720	1.05437883911626
721	1.05437835823682
722	1.05437787196159
723	1.05437737486138
724	1.05437687181772
725	1.05437632464854
726	1.05437582253585
727	1.05437535832629
728	1.05437491059071
729	1.05437448101353
730	1.05437402666543
731	1.0543735667623
732	1.0543731360837
733	1.05437271170203
734	1.05437226606162
735	1.05437179285879
736	1.05437133316215
737	1.0543708247845
738	1.05437021025272
739	1.05436968411106
740	1.05436918984327
741	1.05436871431317
742	1.05436829284521
743	1.05436791916013
744	1.05436752165991
745	1.05436711974671
746	1.05436669828328
747	1.05436625122207
748	1.05436580531461
749	1.05436534097893
750	1.05436485279515
751	1.05436439205762
752	1.05436392154721
753	1.05436341011316
754	1.05436288462465
755	1.05436229567014
756	1.0543616515659
757	1.05436098822349
758	1.05436032281886
759	1.05435966524922
760	1.05435901977067
761	1.05435839245324
762	1.05435777372661
763	1.05435716176455
764	1.0543565519383
765	1.05435633403155
766	1.05435577610943
767	1.05435523621623
768	1.05435467981721
769	1.05435411056812
770	1.05435352829593
771	1.05435293626397
772	1.05435238074114
773	1.05435184242465
774	1.05435135839802
775	1.05435084332536
776	1.05435031626598
777	1.05434978626851
778	1.05434925972057
779	1.05434872349277
780	1.05434819833647
781	1.05434768574222
782	1.05434716306378
783	1.05434664021091
784	1.05434611954922
785	1.05434561918432
786	1.05434514654181
787	1.05434466454841
788	1.05434393992588
789	1.05434334111468
790	1.05434286513398
791	1.0543424062303
792	1.05434191197802
793	1.05434141760055
794	1.0543409435809
795	1.05434044642077
796	1.05434003593647
797	1.05433965205228
798	1.05433926737833
799	1.05433890424682
800	1.05433855486589
801	1.05433820670135
802	1.05433781893442
803	1.05433739355942
804	1.05433695406196
805	1.05433655087203
806	1.05433614171959
807	1.0543357524184
808	1.05433536968158
809	1.05433497765484
810	1.054334576572
811	1.05433416600205
812	1.05433374943833
813	1.05433334851564
814	1.05433295081942
815	1.05433251506851
816	1.05433209669307
817	1.05433162781894
818	1.05433121661973
819	1.05433079864921
820	1.05433043022443
821	1.05433001726831
822	1.05432959222818
823	1.05432920060986
824	1.05432887526293
825	1.05432864120342
826	1.05432846820426
827	1.05432828851991
828	1.05432803121249
829	1.0543278056898
830	1.05432760296814
831	1.05432737152142
832	1.05432710660007
833	1.05432670791831
834	1.0543263277568
835	1.0543259885191
836	1.05432567627812
837	1.05432540624998
838	1.05432517669766
839	1.05432493467104
840	1.0543246293305
841	1.05432424419467
842	1.05432399261294
843	1.05432376622113
844	1.05432349732401
845	1.05432317283867
846	1.05432279226948
847	1.0543223793266
848	1.05432196294646
849	1.05432156267083
850	1.05432117496384
851	1.05432082453397
852	1.05432049717335
853	1.05432014969238
854	1.05431979453991
855	1.05431943510127
856	1.05431910035803
857	1.0543187946678
858	1.05431849003032
859	1.05431818904224
860	1.05431788521662
861	1.0543175888455
862	1.05431730069694
863	1.05431701348662
864	1.05431671594027
865	1.05431640305399
866	1.05431605411403
867	1.05431574954468
868	1.05431541361626
869	1.05431506849536
870	1.05431470283888
871	1.05431433078694
872	1.05431395533721
873	1.05431355563548
874	1.05431316267785
875	1.05431283094315
876	1.05431251911897
877	1.05431224840124
878	1.05431197033241
879	1.05431169126427
880	1.05431141207427
881	1.05431112167274
882	1.05431048752375
883	1.05431023236967
884	1.05430999338097
885	1.05430972389259
886	1.05430946566904
887	1.05430919231479
888	1.05430889384429
889	1.05430856923973
890	1.05430822345982
891	1.054307864178
892	1.05430750263856
893	1.05430713639299
894	1.05430676659757
895	1.05430639528966
896	1.05430602620334
897	1.05430568099026
898	1.05430534604894
899	1.05430502135206
900	1.05430469570735
901	1.05430437363193
902	1.0543040542995
903	1.05430373426071
904	1.05430342467059
905	1.05430313207565
906	1.05430284787084
907	1.0543023925638
908	1.05430202517636
909	1.05430176167785
910	1.05430153871365
911	1.05430131761292
912	1.05430108992907
913	1.05430084957021
914	1.05430060315109
915	1.05430036095804
916	1.05430012202239
917	1.05429988182914
918	1.05429963645256
919	1.05429939046373
920	1.05429913301773
921	1.05429887343782
922	1.0542986167394
923	1.05429836058821
924	1.05429810318364
925	1.05429784591735
926	1.05429762561107
927	1.05429746546236
928	1.05429722464977
929	1.05429695646425
930	1.05429660634694
931	1.05429631715956
932	1.05429610681638
933	1.05429590530063
934	1.05429569369037
935	1.05429546700581
936	1.05429523174841
937	1.05429499557498
938	1.05429475852725
939	1.05429453261904
940	1.0542942882537
941	1.05429404342248
942	1.05429380667023
943	1.05429358252792
944	1.05429335567429
945	1.05429312224787
946	1.05429288678402
947	1.05429263848842
948	1.05429237068991
949	1.05429210615575
950	1.05429184768112
951	1.05429158917284
952	1.05429133451146
953	1.0542910770478
954	1.05429082109822
955	1.05429056387733
956	1.05429028847703
957	1.0542900154859
958	1.05428976931777
959	1.05428953802189
960	1.05428932408353
961	1.05428910366082
962	1.05428887295315
963	1.05428863777461
964	1.05428840263155
965	1.05428816883376
966	1.05428793682417
967	1.05428770012393
968	1.05428745831249
969	1.05428722420054
970	1.05428700677936
971	1.05428678575677
972	1.05428656382574
973	1.05428634801581
974	1.05428614093844
975	1.05428594063313
976	1.05428574586556
977	1.05428556819857
978	1.05428538320877
979	1.05428519151129
980	1.05428499771631
981	1.05428480110013
982	1.0542846031635
983	1.05428439942761
984	1.05428419335192
985	1.05428399064063
986	1.05428379364957
987	1.05428360109543
988	1.05428341067375
989	1.05428322047666
990	1.05428303003554
991	1.05428283840103
992	1.05428264429632
993	1.05428244923598
994	1.0542822635547
995	1.05428209235662
996	1.05428193085527
997	1.05428177278907
998	1.05428160681271
999	1.05428141948816
1000	1.05428122976415
1001	1.05428105167272


==> figz/CP_dSDR.dat <==
1	0.565147514587642
2	0.84069731254213
3	1.10921343895507
4	1.36965240587896
5	1.62127762547482
6	1.86389399073288
7	2.09751432746085
8	2.32203147799945
9	2.5378125044488
10	2.74511849567579
11	2.94453670663403
12	3.13667754263338
13	3.32233752620252
14	3.50230758598412
15	3.67714969759569
16	3.84731524299133
17	4.01321260059751
18	4.1752886851427
19	4.33367475722853
20	4.48861120830826
21	4.6402436074779
22	4.78872114110522
23	4.93409898994235
24	5.07638606827213
25	5.21552391997434
26	5.35149106189212
27	5.48429770579841
28	5.61367628089547
29	5.73954169439256
30	5.86177249888942
31	5.9802420089357
32	6.094827132221
33	6.20534712048867
34	6.31163669811596
35	6.41360698073612
36	6.51117530877787
37	6.60454173715822
38	6.69438852017181
39	6.78231256452905
40	6.86706311964926
41	6.94854422319775
42	7.02917591349911
43	7.11007677223177
44	7.1889998180059
45	7.26583277607591
46	7.34114695567215
47	7.41566057732087
48	7.48923179231262
49	7.56060280761281
50	7.63052378949626
51	7.7003550224599
52	7.76703104796214
53	7.83184399420229
54	7.89467980072448
55	7.95551532899632
56	8.01489169422175
57	8.07241785254577
58	8.12795302558619
59	8.18205319932545
60	8.23439447803119
61	8.28474896204785
62	8.33329725157777
63	8.38005854116164
64	8.42489790477988
65	8.46784979901309
66	8.50894584773631
67	8.54816933575706
68	8.58556283012981
69	8.62117808125596
70	8.65501604314581
71	8.68709475101021
72	8.71754185926758
73	8.74634567154935
74	8.77353549231015
75	8.79908623717177
76	8.82301193481934
77	8.84538691543406
78	8.86635537755771
79	8.88620607572592
80	8.90518949585028
81	8.92376331626564
82	8.94128636605858
83	8.95733876135148
84	8.97217400724533
85	8.98572978609273
86	8.99812214464675
87	9.00934731569074
88	9.01946111381123
89	9.02865014117085
90	9.03706944772402
91	9.04502884579463
92	9.05278712792009
93	9.05971297363532
94	9.06559829134985
95	9.07058570775131
96	9.07450818243468
97	9.07779068337672
98	9.07998739403396
99	9.08130723581179
100	9.08175782576994
101	9.08140177304803
102	9.08030083829191
103	9.07850925857494
104	9.07607188360172
105	9.07307708237287
106	9.06947005313517
107	9.06545519480175
108	9.06128444171688
109	9.05682896182061
110	9.05219143124854
111	9.04802378814574
112	9.04554652657931
113	9.04277559348541
114	9.03956512461108
115	9.03638712093954
116	9.03259466420398
117	9.02853440726804
118	9.02459008572182
119	9.02007848627063
120	9.01523422532743
121	9.01027604519289
122	9.00494188410398
123	8.99925408720783
124	8.99328359392556
125	8.98709277253709
126	8.98069959610265
127	8.9741444052239
128	8.9676034281807
129	8.96168823989981
130	8.95549532079211
131	8.94910162613255
132	8.94266289711148
133	8.93629322354596
134	8.93027316769749
135	8.92422509038095
136	8.91816844105122
137	8.9120627400008
138	8.90596184925416
139	8.89987617467323
140	8.89375914775215
141	8.88761706813171
142	8.88143604435977
143	8.87519853074715
144	8.86890638660036
145	8.86256147132459
146	8.85618841922886
147	8.84978861750648
148	8.84338399473854
149	8.83839907507542
150	8.83366650396949
151	8.83085445405651
152	8.82795368370143
153	8.82453922426052
154	8.82115580870646
155	8.81781892323399
156	8.81451925818564
157	8.81126721923587
158	8.80805614680319
159	8.80489279919348
160	8.80177002723283
161	8.79869549488911
162	8.79566967257956
163	8.79268811472505
164	8.78974875925153
165	8.78693023079537
166	8.78411425997325
167	8.7813129458016
168	8.77852383785414
169	8.7757485412378
170	8.77300876463002
171	8.77029897533064
172	8.7675811910909
173	8.76485309910125
174	8.76212623391931
175	8.75940870447831
176	8.75669179094531
177	8.75396185827482
178	8.75121509534287
179	8.74846222937593
180	8.74571599782833
181	8.74302746001104
182	8.74031720040137
183	8.73760653367781
184	8.73490273756614
185	8.73219922062868
186	8.72952437435901
187	8.72687207611453
188	8.72418950288877
189	8.72150638374416
190	8.7190363683868
191	8.71647667739129
192	8.71393378720809
193	8.71141462304017
194	8.70896384245519
195	8.70658532288901
196	8.70417832035279
197	8.70178435278683
198	8.69940154052654
199	8.69703247665961
200	8.69467407444682
201	8.69232074271584
202	8.68998665705404
203	8.68766692193606
204	8.68535849166198
205	8.68305846553377
206	8.68076604849003
207	8.67847799810758
208	8.67619874744009
209	8.67393595158662
210	8.67169043100957
211	8.66945959766094
212	8.66724786870639
213	8.66505065441228
214	8.66286305591106
215	8.66068628069269
216	8.65852238053503
217	8.65636982732314
218	8.65464475021173
219	8.65275882512011
220	8.65088241863495
221	8.64902341066507
222	8.64717733839942
223	8.64534751436478
224	8.64353205513402
225	8.64172818729885
226	8.63993492315967
227	8.63815394521633
228	8.63638510543904
229	8.63463179225699
230	8.63288906077976
231	8.63115811878254
232	8.62943768888616
233	8.62772674448698
234	8.62602526472342
235	8.62433305759173
236	8.62264869705092
237	8.62097151444102
238	8.61930012171176
239	8.61763276660927
240	8.61596908467205
241	8.61430905837284
242	8.61265288244218
243	8.61100066547953
244	8.60935118480203
245	8.60770469052418
246	8.606061994253
247	8.6044220116993
248	8.60278355737822
249	8.60114496286182
250	8.59950539714178
251	8.59786558590922
252	8.59622492387578
253	8.59458363611913
254	8.59294317330963
255	8.59130390177443
256	8.58966370095794
257	8.58802262530858
258	8.58637869130757
259	8.58473171419509
260	8.58308159892973
261	8.58142890835924
262	8.57977298662803
263	8.57811379405586
264	8.57644978831595
265	8.57478003051396
266	8.57310427403908
267	8.57142400900474
268	8.56973703371012
269	8.56804278958229
270	8.56634118073215
271	8.56463230697002
272	8.5629156046836
273	8.56119053243703
274	8.55945734628946
275	8.5577157397084
276	8.5559665141077
277	8.55421018382962
278	8.55244515213843
279	8.5506708833013
280	8.54888693336611
281	8.54709440879275
282	8.54529207952732
283	8.5434794092777
284	8.54165708671193
285	8.5398248422508
286	8.53798251175301
287	8.53612966497477
288	8.53426649270579
289	8.53239290170927
290	8.53050832940106
291	8.52861239091594
292	8.52670609864302
293	8.52479082521758
294	8.52286449524953
295	8.52092658579478
296	8.51897672156773
297	8.51701516062941
298	8.51504152468123
299	8.51305612330269
300	8.51105864364043
301	8.50904867968057
302	8.50702590589004
303	8.50498962870974
304	8.50294010969403
305	8.50087695229786
306	8.49880030921699
307	8.49670989273439
308	8.49460517257856
309	8.492486823184
310	8.49035549426313
311	8.48820979168129
312	8.48604940124457
313	8.48387427107932
314	8.48168408125932
315	8.47947923909529
316	8.47726050981985
317	8.47502733369519
318	8.47277952390819
319	8.47051608970347
320	8.46823713858864
321	8.46594235358397
322	8.46363195211653
323	8.46130603349913
324	8.45908011117849
325	8.4570468857183
326	8.45488760504395
327	8.45272664174921
328	8.45056401791898
329	8.44839940709552
330	8.44623250082276
331	8.44418717350644
332	8.44239466689794
333	8.44046460374126
334	8.43854580079465
335	8.43663839952119
336	8.43474223200912
337	8.43285777615255
338	8.43098522867344
339	8.4291239275831
340	8.42727377327183
341	8.42543490508405
342	8.42360782193919
343	8.42179241531223
344	8.41998865350356
345	8.41819631417551
346	8.41641495247674
347	8.41464473433636
348	8.41288640019128
349	8.411138984058
350	8.40940209834338
351	8.40767566442388
352	8.40595927305603
353	8.40425268724687
354	8.4025557397296
355	8.40086814557204
356	8.3991901979581
357	8.39752166081226
358	8.39586266322102
359	8.39421309709728
360	8.39257292299889
361	8.39094197795439
362	8.38932003562141
363	8.38770739994268
364	8.38610381309808
365	8.38450902074246
366	8.38292455430886
367	8.38135088923116
368	8.37978696607225
369	8.37823242088493
370	8.37668701912809
371	8.37515077634025
372	8.37362377298135
373	8.37210567927236
374	8.37059625097648
375	8.36909574513511
376	8.36760386831907
377	8.36612068255781
378	8.36464615535868
379	8.3631801278708
380	8.36172262322606
381	8.36027406209139
382	8.35883472856136
383	8.35740432753652
384	8.35598240754852
385	8.35456862702694
386	8.35316270945503
387	8.35176471767626
388	8.35037409098612
389	8.34899102268141
390	8.34761544876616
391	8.34624739029427
392	8.34488685480834
393	8.34353391075666
394	8.34218889571888
395	8.34085144169653
396	8.33952144508216
397	8.33819867259576
398	8.33688307896105
399	8.3355746675283
400	8.33427329842318
401	8.33297883982252
402	8.33169124167769
403	8.33041041383109
404	8.3291362791826
405	8.32786875908362
406	8.32660752531365
407	8.32535275395157
408	8.32410452668375
409	8.3228632989331
410	8.32162945217916
411	8.32040203904452
412	8.31918087280472
413	8.31796595683004
414	8.31675709062564
415	8.31555427609354
416	8.31435741605944
417	8.31316657929625
418	8.31198203623157
419	8.31080370000517
420	8.30963146226052
421	8.3084656553565
422	8.30730603614323
423	8.30615242674578
424	8.30500503292252
425	8.30386360272675
426	8.30272807462238
427	8.30159827240318
428	8.3004740560922
429	8.29935550652024
430	8.29824318174272
431	8.29713675004746
432	8.29603604752527
433	8.29494109766862
434	8.29385260182912
435	8.2927704701723
436	8.29169460419566
437	8.29062470897951
438	8.28956063638265
439	8.28850244990606
440	8.28745005292751
441	8.28640332943766
442	8.2853622188177
443	8.28432671616323
444	8.2832970285849
445	8.28227420347869
446	8.28125716734433
447	8.28024572259149
448	8.27923980419811
449	8.27823907921076
450	8.27724366713033
451	8.27625339738805
452	8.27526808781917
453	8.27428775753344
454	8.27331232875813
455	8.27234176554758
456	8.27137597919412
457	8.27041500158414
458	8.2694589873863
459	8.26850772976873
460	8.2675612135946
461	8.26661946043464
462	8.26568260895985
463	8.26475075845771
464	8.26382368756314
465	8.26290128237511
466	8.26198358181697
467	8.26107061260533
468	8.26016237943709
469	8.25925892864842
470	8.25836034857435
471	8.25746648172663
472	8.25657733130977
473	8.25569288722634
474	8.25481318095284
475	8.25393818490039
476	8.25306776071543
477	8.25220189951727
478	8.25134077273038
479	8.25048418744674
480	8.24963211298805
481	8.24878450417521
482	8.24794126786148
483	8.24710243191687
484	8.24626795430029
485	8.2454377649965
486	8.2446118881276
487	8.24379023872256
488	8.24297278149477
489	8.24215964488988
490	8.24135102675788
491	8.24054705332696
492	8.23974734514601
493	8.23895197561661
494	8.23816078438156
495	8.23737359814959
496	8.23659045388648
497	8.23581128611896
498	8.23503613561325
499	8.23426558773142
500	8.23349977037104
501	8.23273793967743
502	8.23198000421641
503	8.23122584220923
504	8.2304755439637
505	8.22972898377538
506	8.22898614482244
507	8.22824702386234
508	8.22751160967712
509	8.22678009262228
510	8.22605250953471
511	8.22532862278646
512	8.22460836128152
513	8.22389173475711
514	8.22317891562175
515	8.22246971418872
516	8.22176411213855
517	8.22106215741106
518	8.22036377095408
519	8.21966878793235
520	8.218977290948
521	8.21828924189898
522	8.21760454803937
523	8.21692322350051
524	8.21624529168627
525	8.21557075030901
526	8.2148995907677
527	8.21423188155576
528	8.21356766782502
529	8.21290682244098
530	8.21224978597426
531	8.21159647411468
532	8.21094677764159
533	8.21030057001959
534	8.20965782295366
535	8.20901847592656
536	8.20838267260065
537	8.20775062692643
538	8.20712205158021
539	8.20649685910746
540	8.20587498462234
541	8.20525636948715
542	8.20464092169701
543	8.20402856036937
544	8.20341925511831
545	8.20281304502124
546	8.20220993739279
547	8.20160994710526
548	8.2010129821628
549	8.20041905242136
550	8.19982815088443
551	8.19924060320204
552	8.19865613103684
553	8.19807476921345
554	8.19749653391376
555	8.19692125039996
556	8.19634883128413
557	8.19577929337283
558	8.1952126598567
559	8.19464882093229
560	8.19408782769328
561	8.19352955517247
562	8.19297396910535
563	8.19242106923769
564	8.191870890775
565	8.19132343181169
566	8.19077871693923
567	8.19023669129594
568	8.18969730776204
569	8.18916063736671
570	8.18862666746264
571	8.18809534742508
572	8.18756664360433
573	8.18704057794951
574	8.18651722456745
575	8.18599643381789
576	8.18547818349995
577	8.1849625313829
578	8.18444949449273
579	8.18393905578917
580	8.18343123726761
581	8.18292599248116
582	8.18242334832817
583	8.18192327351942
584	8.18142566481938
585	8.18093050833067
586	8.18043762249417
587	8.17994719570945
588	8.17945941778405
589	8.17897452487296
590	8.17849230633362
591	8.17801270361196
592	8.1775357632837
593	8.17706159567378
594	8.17659020902186
595	8.17612161690241
596	8.17565580461658
597	8.17519276901439
598	8.17473241329776
599	8.17427471258978
600	8.17381951770513
601	8.17336686000264
602	8.17291671076862
603	8.17246899735636
604	8.17202376519129
605	8.17158097772718
606	8.17114063119765
607	8.17070268777283
608	8.17026707628028
609	8.16983377048745
610	8.16940276003935
611	8.16897401607987
612	8.16854759557557
613	8.16812353197799
614	8.16770186767748
615	8.16728241431761
616	8.16686511931699
617	8.16644992769111
618	8.16603685238987
619	8.1656258219123
620	8.16521681896027
621	8.16480983553965
622	8.16440484268038
623	8.16400186719665
624	8.16360090901524
625	8.16320175379465
626	8.1628044510912
627	8.16240931915712
628	8.16201639899872
629	8.16162577984195
630	8.16123716302755
631	8.16085053197158
632	8.1604658304886
633	8.16008297519261
634	8.15970198884724
635	8.15932309907422
636	8.15894605624586
637	8.15857088740918
638	8.15819764681494
639	8.15782626717943
640	8.15745666974241
641	8.15708883697567
642	8.15672278177539
643	8.15635837258543
644	8.15599561765934
645	8.15563449010742
646	8.15527497694533
647	8.15491715219772
648	8.15456090395126
649	8.15420622165281
650	8.1538531530482
651	8.15350175984193
652	8.15315212340058
653	8.15280423726295
654	8.15245812555627
655	8.15211382694162
656	8.15177125315619
657	8.15143042115735
658	8.15109134556037
659	8.1507540136521
660	8.15041837023843
661	8.15008435934719
662	8.14975198002023
663	8.14942124069729
664	8.14909210585899
665	8.14876451888972
666	8.14843839772862
667	8.14811376909585
668	8.14779062970834
669	8.14746897019521
670	8.14714878899083
671	8.14683014850328
672	8.1465130936336
673	8.14619754082857
674	8.14588347504944
675	8.14557090733287
676	8.14525983289213
677	8.14495026789841
678	8.144642175734
679	8.14433558199281
680	8.14403045519407
681	8.14372679021842
682	8.14342464655049
683	8.14312403282469
684	8.14282491700473
685	8.14252730070424
686	8.14223112296881
687	8.14193641840149
688	8.14164310123047
689	8.14135120196088
690	8.14106071898036
691	8.14077163651693
692	8.14048396238303
693	8.14019770745203
694	8.13991297866587
695	8.13962974897359
696	8.13934795300741
697	8.13906757798524
698	8.13878858105279
699	8.13851093877472
700	8.1382346548322
701	8.13795966013101
702	8.13768603039255
703	8.1374137331205
704	8.13714268980976
705	8.13687297509193
706	8.13660466272856
707	8.13633771551017
708	8.13607211344387
709	8.13580786012099
710	8.13554490060534
711	8.13528327789211
712	8.13502299844779
713	8.13476405608551
714	8.13450645405048
715	8.13425016885026
716	8.13399518056484
717	8.13374153997594
718	8.13348920323049
719	8.13323815949073
720	8.13298836717842
721	8.13273985229905
722	8.13249260801678
723	8.13224663106536
724	8.13200189276308
725	8.13175838898732
726	8.13151613342163
727	8.13127511083524
728	8.13103530334962
729	8.13079668895146
730	8.13055925586945
731	8.1303230566714
732	8.13008805332113
733	8.12985425043163
734	8.12962163796087
735	8.12939020520891
736	8.1291599211088
737	8.12893095108881
738	8.12870314832925
739	8.12847668227727
740	8.12825141404665
741	8.12802741474485
742	8.1278047845213
743	8.12758342615445
744	8.12736332996743
745	8.1271444795082
746	8.12692687890087
747	8.12671042880619
748	8.12649514939544
749	8.12628100492967
750	8.1260679948181
751	8.12585612091707
752	8.12564537933315
753	8.12543577861478
754	8.12522731722589
755	8.12501996116542
756	8.12481370396084
757	8.12460854636393
758	8.12440447431447
759	8.12420148325091
760	8.12399959245113
761	8.12379878555128
762	8.12359904644247
763	8.12340036366782
764	8.12320271982392
765	8.12300604745209
766	8.12281052338162
767	8.12261607941047
768	8.12242270034963
769	8.12223031278754
770	8.12203892485801
771	8.12184853606642
772	8.1216592554828
773	8.12147103217511
774	8.12128383307979
775	8.12109763497544
776	8.12091241891202
777	8.12072815834368
778	8.12054484628011
779	8.12036249572552
780	8.12018111773117
781	8.12000070625399
782	8.11982124038073
783	8.11964270287879
784	8.11946509305372
785	8.11928839048547
786	8.11911257964633
787	8.11893764870156
788	8.11876355546771
789	8.11859036114998
790	8.11841808049522
791	8.11824666521875
792	8.11807617952332
793	8.11790663824983
794	8.11773801120259
795	8.1175702537445
796	8.11740338864552
797	8.11723743889115
798	8.11707238921496
799	8.11690827284268
800	8.11674508610832
801	8.11658283884417
802	8.11642154784456
803	8.11626123080813
804	8.11610189336575
805	8.11594353947399
806	8.11578615748061
807	8.1156297364998
808	8.11547430447509
809	8.11531984053023
810	8.11516630226544
811	8.1150136823058
812	8.11486199197054
813	8.11471122897573
814	8.11456135752577
815	8.11441237951471
816	8.11426426556102
817	8.11411699270638
818	8.11397051276465
819	8.11382484014758
820	8.11368008804356
821	8.11353627596076
822	8.11339334568868
823	8.11325123434317
824	8.1131099277372
825	8.11296943073576
826	8.11282974421082
827	8.11269092361122
828	8.11255296847191
829	8.11241589820319
830	8.11227970571796
831	8.11214435564636
832	8.11200985972042
833	8.11187619952198
834	8.11174335533424
835	8.11161131135137
836	8.11148003047297
837	8.11134951423787
838	8.11121976872001
839	8.11109077524629
840	8.11096259905079
841	8.11083521275171
842	8.11070856172492
843	8.11058264034166
844	8.1104574550594
845	8.11033301631664
846	8.11020930842139
847	8.11008632066846
848	8.1099640189928
849	8.10984242496403
850	8.10972156673152
851	8.10960146873629
852	8.10948205424739
853	8.10936333081609
854	8.10924529250052
855	8.10912794446906
856	8.1090112814277
857	8.10889531200783
858	8.10878001677521
859	8.10866543322322
860	8.1085515149663
861	8.10843829560165
862	8.1083257377618
863	8.10821383982857
864	8.10810259349669
865	8.10799198168986
866	8.10788199547764
867	8.10777263871655
868	8.10766391447603
869	8.10755582549303
870	8.10744836350747
871	8.1073415147179
872	8.10723527688676
873	8.107129644142
874	8.10702457832859
875	8.10692009959278
876	8.1068162119556
877	8.10671289897062
878	8.10661015691952
879	8.10650797931773
880	8.10640636629953
881	8.10630527903656
882	8.10620475440098
883	8.10610475736209
884	8.10600529145267
885	8.10590635739956
886	8.1058079840527
887	8.10571014486337
888	8.10561285045053
889	8.10551608552709
890	8.10541985341618
891	8.10532416774027
892	8.10522900819246
893	8.10513433286808
894	8.10504016961952
895	8.10494656288805
896	8.10485343716093
897	8.10476081464458
898	8.10466871907013
899	8.10457715902045
900	8.10448611886702
901	8.10439558788265
902	8.1043055365894
903	8.10421597831571
904	8.10412693110776
905	8.10403839292127
906	8.10395036651129
907	8.1038628275324
908	8.10377578638336
909	8.10368921861648
910	8.10360310782479
911	8.10351743114092
912	8.10343221518206
913	8.10334747919661
914	8.10326322459178
915	8.10317943553666
916	8.10309611965878
917	8.10301325979574
918	8.10293085362229
919	8.10284889988676
920	8.10276740100803
921	8.10268636196801
922	8.10260576520106
923	8.10252560079201
924	8.10244585731271
925	8.10236653214819
926	8.10228762323706
927	8.10220913345484
928	8.10213108737776
929	8.10205345762092
930	8.10197624751625
931	8.10189944816335
932	8.10182306785759
933	8.10174707388649
934	8.1016714633301
935	8.10159624457475
936	8.10152142025725
937	8.10144699527532
938	8.10137297253032
939	8.10129935267424
940	8.10122611991347
941	8.10115326403027
942	8.10108078090579
943	8.10100866404406
944	8.10093691279327
945	8.10086554462709
946	8.1007946062242
947	8.10072404585985
948	8.10065385838999
949	8.10058404715127
950	8.10051460613362
951	8.10044553243792
952	8.1003768227677
953	8.10030847261099
954	8.10024048241364
955	8.10017283326672
956	8.10010552694958
957	8.10003855249604
958	8.09997191194955
959	8.09990561703674
960	8.09983967047879
961	8.09977406770017
962	8.09970879256734
963	8.09964385398798
964	8.09957924594792
965	8.09951497165396
966	8.09945103457876
967	8.09938740807998
968	8.09932409618401
969	8.09926110923058
970	8.09919845188204
971	8.09913611507126
972	8.09907410579362
973	8.09901242866422
974	8.09895106594129
975	8.09888999333504
976	8.09882922532929
977	8.0987687524737
978	8.09870859532743
979	8.0986487552274
980	8.09858922473988
981	8.09852999486968
982	8.09847110666656
983	8.09841248437088
984	8.09835413617059
985	8.09829606367351
986	8.09823827285314
987	8.09818076666377
988	8.09812354899673
989	8.09806661835965
990	8.09800997211179
991	8.09795361782889
992	8.09789754706317
993	8.09784175176627
994	8.09778623720144
995	8.09773101922592
996	8.09767607181188
997	8.09762140188159
998	8.09756700565605
999	8.09751288254501
1000	8.09745901805529

==> figz/DR_PESQL.dat <==
1	1.04918462161038
2	1.06048771863386
3	1.07087313235769
4	1.0849177974107
5	1.10129004247838
6	1.11869849563728
7	1.1430837295713
8	1.15777225823553
9	1.16849345758808
10	1.17989102058574
11	1.18382208811376
12	1.19087275667489
13	1.19653929566501
14	1.2025091305975
15	1.20934079316443
16	1.2158114880976
17	1.22370808460329
18	1.23144644878177
19	1.22775475601973
20	1.23470511760945
21	1.24075558922191
22	1.24522233475959
23	1.25030780513379
24	1.25375789985355
25	1.25822189556373
26	1.26227300290584
27	1.26495792580779
28	1.26720704840259
29	1.26826348987484
30	1.26942357008322
31	1.26923901479984
32	1.26835864272705
33	1.26653883603557
34	1.26480186836517
35	1.26257447360328
36	1.25919170819417
37	1.25416745829851
38	1.24729296796192
39	1.24028952103098
40	1.23096729577384
41	1.22379659272779
42	1.21338885711753
43	1.19925315796203
44	1.18902891361592
45	1.17765081485638
46	1.17014325350659
47	1.1629128245319
48	1.15221949840449
49	1.14139047886294
50	1.13537927890758
51	1.12862523521331
52	1.12099639719555
53	1.11439034621067
54	1.11045705002189
55	1.10804351785175
56	1.10586802967539
57	1.1039138838615
58	1.10233945599619
59	1.09947112347642
60	1.09767788493585
61	1.09817523626341
62	1.09478779299917
63	1.09329275191257
64	1.09166564044356
65	1.09005167989145
66	1.08802591340958
67	1.08645259864365
68	1.08508317977594
69	1.08240535913336
70	1.08080695612208
71	1.07935168520031
72	1.07810217610629
73	1.07649463172709
74	1.07487498504021
75	1.0746253030387
76	1.07417609249368
77	1.07385035789241
78	1.07346012254925
79	1.07285012655086
80	1.07214512025417
81	1.07124589433429
82	1.07049456781372
83	1.0694400008905
84	1.0682225346926
85	1.06705226370797
86	1.06598781974523
87	1.06496699173277
88	1.06395136557617
89	1.0628666358754
90	1.06255769407344
91	1.06182573416656
92	1.06103376927435
93	1.06047153869462
94	1.05971772065211
95	1.05909923062201
96	1.0585675205341
97	1.05803763079233
98	1.05798091891122
99	1.05798242317653
100	1.05702820016955
101	1.05680995678211
102	1.0564723603024
103	1.05615539966278
104	1.05564453883855
105	1.05511430083281
106	1.05469073029242
107	1.05420012975385
108	1.05378890862617
109	1.05357735979423
110	1.05332817299233
111	1.05306407155937
112	1.05265608752889
113	1.05237184858003
114	1.05204851298135
115	1.05168806944323
116	1.05125314153598
117	1.05102662208447
118	1.05068823777207
119	1.05061733236405
120	1.05043494932392
121	1.05016739873865
122	1.04994126792759
123	1.04970203578736
124	1.049495787584
125	1.04929851804987
126	1.04967104504956
127	1.04991748108127
128	1.05001160175935
129	1.04990092001598
130	1.04984420901897
131	1.04969001172459
132	1.04963724253621
133	1.04961602204282
134	1.04961020860723
135	1.04937330135709
136	1.04942121229767
137	1.04943589972744
138	1.04945902911756
139	1.04959472776494
140	1.04955313525357
141	1.04964700851363
142	1.0497721356953
143	1.04984204550114
144	1.04987850838955
145	1.04989598593984
146	1.04995716065471
147	1.04997404821445
148	1.05002161587738
149	1.05005593136883
150	1.05023917231077
151	1.05037411033987
152	1.0504441818206
153	1.05050144144188
154	1.05053477883405
155	1.05051673899195
156	1.05045986958147
157	1.0503664272709
158	1.05037343640124
159	1.05030248274824
160	1.05024440995574
161	1.05017462102498
162	1.05015852850185
163	1.05012997405779
164	1.05009959487286
165	1.05004141677202
166	1.04996088316725
167	1.04985166213799
168	1.04977477289519
169	1.04965211143222
170	1.0495110798201
171	1.04941355904326
172	1.04930947072841
173	1.04918480826172
174	1.04906932440943
175	1.04888078575054
176	1.04894080497405
177	1.04918530766751
178	1.0495001411272
179	1.04984533385523
180	1.05024482133167
181	1.05082799357517
182	1.05130787475042
183	1.05172367820559
184	1.05197198552813
185	1.05218642888417
186	1.05238622469175
187	1.05263909869738
188	1.05279623863764
189	1.05292427519095
190	1.05311262425969
191	1.0532443417356
192	1.0532651130933
193	1.05321701338506
194	1.05315767715295
195	1.05309341222616
196	1.05318012355175
197	1.05313496241552
198	1.05306566979092
199	1.05301734926309
200	1.05296807400744
201	1.05293600134979
202	1.05292490465209
203	1.05291527702828
204	1.0528834754004
205	1.05282463741842
206	1.05277620709989
207	1.05279217964413
208	1.0527694259062
209	1.05273766208516
210	1.05268921503059
211	1.05265698078096
212	1.05261225006825
213	1.05253209537741
214	1.0524464679498
215	1.05229464921379
216	1.05214523044627
217	1.05197772229549
218	1.05183162608188
219	1.05179810591516
220	1.05174658995755
221	1.05165506622118
222	1.05156892655499
223	1.051546101132
224	1.05156722968443
225	1.05159856952998
226	1.05163029177866
227	1.05167021751491
228	1.05171907665305
229	1.0517465938525
230	1.05175524217551
231	1.05175496292617
232	1.05174854286037
233	1.05174815269699
234	1.05174274054174
235	1.05173610044579
236	1.05172784717374
237	1.05171475918385
238	1.05170168308301
239	1.05168780850388
240	1.05167312086104
241	1.05166149344181
242	1.05165135748617
243	1.05164261647551
244	1.05163280636415
245	1.05162378363846
246	1.05161548697247
247	1.05160796968953
248	1.05159867950409
249	1.05158954642281
250	1.05158184827869
251	1.05157624525489
252	1.05156948381658
253	1.05156300518833
254	1.051558532765
255	1.05155226924794
256	1.0515426220071
257	1.05153443928351
258	1.05152157740441
259	1.05152749358306
260	1.0515262678241
261	1.05151997561762
262	1.05151564059021
263	1.05151451905954
264	1.05151306756914
265	1.05151093622385
266	1.05151098077447
267	1.05150906278938
268	1.05150463225855
269	1.05149802440319
270	1.0514874539129
271	1.05147799323381
272	1.05147008954046
273	1.05146007252102
274	1.05145101065051
275	1.05144064865409
276	1.05143060048945
277	1.05142103271486
278	1.05141236570002
279	1.05140209568373
280	1.05139115595887
281	1.05137860817817
282	1.05136529143677
283	1.05135388351739
284	1.05134295532115
285	1.05133064078734
286	1.0513195399824
287	1.05130688602564
288	1.05129358024007
289	1.05128020280455
290	1.05126634171298
291	1.05125300560887
292	1.05123960024987
293	1.05122614338071
294	1.05121180300348
295	1.05119763587414
296	1.05118321988785
297	1.05116788308272
298	1.05114851887745
299	1.05113280531107
300	1.05111358254274
301	1.05109198420431
302	1.05107247360195
303	1.05105393383669
304	1.05103796037335
305	1.05102344138394
306	1.051010029116
307	1.05098669086647
308	1.05097203881905
309	1.05096197555286
310	1.0509517302494
311	1.05094173777356
312	1.05093962790475
313	1.05092763280527
314	1.05091233292091
315	1.05088801078722
316	1.05087262718243
317	1.05085889098155
318	1.05084456041368
319	1.050830145573
320	1.05081723349342
321	1.05080387027039
322	1.05079034728461
323	1.05077662959691
324	1.05076176324274
325	1.05074690882166
326	1.05073067108858
327	1.05071437652323
328	1.05069759890232
329	1.05067898864605
330	1.05066133656891
331	1.05064383949695
332	1.05062579780387
333	1.05060805030911
334	1.05059019307834
335	1.05057282824504
336	1.05055566971152
337	1.05053776514832
338	1.05051839394081
339	1.05049887294022
340	1.0504797101684
341	1.05046202676317
342	1.05044603408467
343	1.05042894971617
344	1.05042413895253
345	1.05040852802204
346	1.05039179547333
347	1.05037694190612
348	1.0503614362266
349	1.05034795982945
350	1.05033395815054
351	1.05032138972229
352	1.05031038342816
353	1.0503014140863
354	1.05029316787487
355	1.05028602306077
356	1.05027807455723
357	1.05027258788198
358	1.05026777101169
359	1.0502629194757
360	1.05025701605298
361	1.05025037159135
362	1.05024294038815
363	1.05023797270559
364	1.05023324364813
365	1.05022719231963
366	1.05021991099099
367	1.05021178631107
368	1.05020309709636
369	1.05019219252871
370	1.05018047293772
371	1.05016976254662
372	1.05015831100841
373	1.05014743923983
374	1.05013704700419
375	1.05012560277636
376	1.05011410192013
377	1.05010207875058
378	1.05008991739705
379	1.05007776599899
380	1.05006382041192
381	1.05004962070311
382	1.05003906386427
383	1.050029209169
384	1.0500206021183
385	1.05001256324471
386	1.05000437785546
387	1.04999590750799
388	1.04998731845582
389	1.04997850302307
390	1.04996983648319
391	1.04996093056668
392	1.04995197918457
393	1.04994283516455
394	1.04993383345005
395	1.04992488739904
396	1.04991561680026
397	1.04990616746507
398	1.04989444368697
399	1.04988330111853
400	1.04987168286285
401	1.04985967963318
402	1.04984724011706
403	1.04983461871004
404	1.04982153287575
405	1.04980893105727
406	1.04979610548396
407	1.04978368467682
408	1.04977233710279
409	1.04976111442053
410	1.04975090384061
411	1.04974129704118
412	1.04973206584721
413	1.04972441000102
414	1.04971765981953
415	1.04971246554866
416	1.04970700667194
417	1.04970170094305
418	1.04969620397385
419	1.0496904114833
420	1.04968470606525
421	1.0496790777097
422	1.04967384679087
423	1.04966837986048
424	1.04966268685314
425	1.04965578308491
426	1.04964906577148
427	1.04964297386726
428	1.04963747941941
429	1.04962996909078
430	1.04962315034726
431	1.04961617101569
432	1.04960908029372
433	1.04960146234848
434	1.04959361163307
435	1.04958598781175
436	1.04957950478687
437	1.04957393404663
438	1.04956880160814
439	1.04956342369948
440	1.04955772476618
441	1.0495518918856
442	1.04954623090549
443	1.04953976084021
444	1.04953365249448
445	1.04952761714344
446	1.04952135186812
447	1.04951494899457
448	1.04950858167101
449	1.04950168529123
450	1.04949420189422
451	1.04948654550832
452	1.049478621015
453	1.04947004426301
454	1.04946226287371
455	1.04945428375064
456	1.04944560808703
457	1.04943703879984
458	1.0494291459205
459	1.04942248902105
460	1.04941580948787
461	1.04940906984366
462	1.04940262254658
463	1.04939615098142
464	1.04938990270305
465	1.049384010287
466	1.04937759474062
467	1.04937207399432
468	1.04936682629718
469	1.04936175881287
470	1.04935638605534
471	1.04935099351795
472	1.04934550442527
473	1.04934018370743
474	1.04933480691797
475	1.04932951408968
476	1.04932396562893
477	1.04931797830351
478	1.04931220058295
479	1.04930590714869
480	1.04930045409625
481	1.04929687732485
482	1.04929335876243
483	1.04928982729395
484	1.04928659756891
485	1.04928286664523
486	1.04927925600078
487	1.04927551189168
488	1.0492712843307
489	1.04926687755095
490	1.04926213113229
491	1.04925771574728
492	1.04925299698761
493	1.04924806439105
494	1.04924239227663
495	1.04923787995495
496	1.04923471534933
497	1.04923185103748
498	1.0492283969269
499	1.04922489822366
500	1.04922136531401
501	1.04921776714714
502	1.04921489390352
503	1.04921167537492
504	1.04920891039063
505	1.04920625008488
506	1.04920354945292
507	1.04920055632674
508	1.04919821944275
509	1.04919545254829
510	1.04919117490432
511	1.04918780885607
512	1.04918441864793
513	1.04918066692154
514	1.04917684719338
515	1.04917302316406
516	1.0491690907336
517	1.04916550379349
518	1.04916208856779
519	1.04915946024884
520	1.04915701082781
521	1.04915508228908
522	1.0491534840453
523	1.04915251301191
524	1.04915142409724
525	1.04914941452131
526	1.04914763465065
527	1.04914613867481
528	1.04914458177757
529	1.04914112587158
530	1.04913161048162
531	1.04912854469357
532	1.04912478175341
533	1.04912117856077
534	1.04911732189208
535	1.04911338899659
536	1.0491097758403
537	1.04910655618841
538	1.04910019781043
539	1.04909600455036
540	1.04909231212144
541	1.04908774373343
542	1.04908320216941
543	1.0490786726644
544	1.04907381331198
545	1.04906877047712
546	1.04906337574336
547	1.04905774213509
548	1.0490522458465
549	1.04904722072777
550	1.04904257776815
551	1.04903813492897
552	1.0490342061927
553	1.04903086954637
554	1.04902786668692
555	1.0490248551791
556	1.04902150875102
557	1.04901880191732
558	1.04901585980914
559	1.04901269354781
560	1.04900944291088
561	1.04900629996065
562	1.04900333574626
563	1.04900075746453
564	1.04899807287044
565	1.04899558590517
566	1.04899310108508
567	1.04898979804159
568	1.04898648983297
569	1.04898260963231
570	1.04897880543142
571	1.04897496536493
572	1.04897147101296
573	1.04896796242831
574	1.04896432336642
575	1.04896063828051
576	1.04895674131332
577	1.04895274009932
578	1.0489486777187
579	1.04894462228782
580	1.04894042555942
581	1.04893634675602
582	1.04893223477679
583	1.04892799822891
584	1.04892363241984
585	1.04891912268848
586	1.04891447135547
587	1.04890987333739
588	1.04890501862926
589	1.04890007537389
590	1.04889503614429
591	1.0488898457924
592	1.04888456624539
593	1.04887958438028
594	1.04887470319922
595	1.04887005174508
596	1.04886567825105
597	1.04886153195319
598	1.04885730731405
599	1.0488524872682
600	1.04884727768615
601	1.04884207355838
602	1.04883645700387
603	1.04883060293919
604	1.04882686350983
605	1.0488230297959
606	1.04881970497036
607	1.04881682163789
608	1.04881435661444
609	1.04881233405511
610	1.04881070524907
611	1.04880944093841
612	1.04880875702482
613	1.04880916622599
614	1.04880958832933
615	1.04881016326929
616	1.04880907513593
617	1.04880831134667
618	1.04880848388223
619	1.04880867235674
620	1.0488088357513
621	1.04880848945191
622	1.04880814397066
623	1.04880840927772
624	1.04880877677927
625	1.04880893501376
626	1.04881010903603
627	1.04881126175422
628	1.04881246473527
629	1.04881388631006
630	1.04881518955348
631	1.04881590327631
632	1.04881708176464
633	1.04881783936815
634	1.04881872606203
635	1.04881997986708
636	1.04882109340096
637	1.04882217968516
638	1.04882335958077
639	1.04882433407416
640	1.04882564237947
641	1.04882669001972
642	1.04882753141026
643	1.04882791046336
644	1.04882815863552
645	1.04882837413484
646	1.04882771461128
647	1.04882792707052
648	1.04882758150915
649	1.04882710651175
650	1.04882637731581
651	1.04882531391621
652	1.04882398480154
653	1.0488229546121
654	1.04882155670879
655	1.0488198827389
656	1.04881875510785
657	1.04881761671162
658	1.04881653836333
659	1.04881546990305
660	1.04881490228896
661	1.04881429606667
662	1.04881360247765
663	1.0488130984361
664	1.04881327694066
665	1.04881363149545
666	1.04881426182473
667	1.04881526677847
668	1.04881616513496
669	1.0488169219845
670	1.04881796853891
671	1.04881917210215
672	1.04882058836491
673	1.04882177419781
674	1.04882309077544
675	1.04882437271706
676	1.04882581041557
677	1.04882717728676
678	1.04882820630538
679	1.04882913682904
680	1.0488298265734
681	1.04883032800838
682	1.04883071124842
683	1.04883083634979
684	1.04883066113658
685	1.04883060757193
686	1.0488301228123
687	1.04882961858365
688	1.04882865218933
689	1.04882798934524
690	1.04882702874341
691	1.04882607990966
692	1.04882532720733
693	1.04882438054705
694	1.04882331999945
695	1.04882204582866
696	1.04882099318643
697	1.04881946420667
698	1.04881815719701
699	1.04881641836966
700	1.04881463215967
701	1.04881293811592
702	1.04881080722403
703	1.04880856533698
704	1.04880623457538
705	1.04880385805232
706	1.04880130620618
707	1.04879874348341
708	1.04879608325455
709	1.04879306286836
710	1.04879024617897
711	1.04878742335092
712	1.0487844081313
713	1.04878140971796
714	1.04877841308057
715	1.04877532499942
716	1.04877268985214
717	1.04876968432292
718	1.04876667767226
719	1.04876348867542
720	1.04875996920207
721	1.04875737658426
722	1.04875513388274
723	1.0487530155145
724	1.04875105364895
725	1.0487491179835
726	1.04874701735681
727	1.04874461034236
728	1.0487419960322
729	1.04873931277241
730	1.04873654358905
731	1.04873393721884
732	1.04873115877449
733	1.04872843102985
734	1.0487257243357
735	1.04872292858031
736	1.04872011699596
737	1.04871758823794
738	1.04871518828079
739	1.04871299893405
740	1.04871109180105
741	1.04870945446059
742	1.04870813107215
743	1.04870719881583
744	1.04870635601026
745	1.04870502028254
746	1.04870419692193
747	1.04870335009596
748	1.04870243487664
749	1.04870155384582
750	1.04870071521721
751	1.04869972732761
752	1.04869886815935
753	1.04869814804981
754	1.04869686444751
755	1.04869599245415
756	1.04869507717803
757	1.04869425151243
758	1.0486932759044
759	1.04869222600219
760	1.04869114329691
761	1.04869008829196
762	1.04868905296372
763	1.04868814811639
764	1.0486871593931
765	1.04868589834436
766	1.04868502838819
767	1.04868436024119
768	1.04868370882386
769	1.04868313937022
770	1.04868303299261
771	1.04868414695595
772	1.0486857711098
773	1.04868709524204
774	1.04868790392676
775	1.04868814329891
776	1.04868767296455
777	1.04868719362614
778	1.04868653790362
779	1.04868559482337
780	1.04868470511593
781	1.04868378440075
782	1.04868279475714
783	1.04868159754815
784	1.0486801237
785	1.0486776914463
786	1.04867616408899
787	1.04867460772057
788	1.04867271825287
789	1.04867083158872
790	1.04866890437045
791	1.04866710644647
792	1.04866511900144
793	1.04866308287759
794	1.04866060845881
795	1.04865831875735
796	1.04865607023357
797	1.04865399440045
798	1.04865181562784
799	1.04864986187697
800	1.04864807759829
801	1.04864627895145
802	1.04864437927936
803	1.04864194963481
804	1.04864009855533
805	1.04863815521735
806	1.04863614036436
807	1.04863415228543
808	1.04863223668338
809	1.04863036007706
810	1.04862853059857
811	1.04862667696935
812	1.04862472134287
813	1.04862271948255
814	1.04862063406341
815	1.04861861234947
816	1.04861659501608
817	1.04861474971121
818	1.04861333659456
819	1.04861171765475
820	1.04861015177611
821	1.04860858228675
822	1.04860701468236
823	1.04860547742608
824	1.04860395311551
825	1.0486024295823
826	1.04860100623468
827	1.0485996296132
828	1.04859843112574
829	1.04859724611929
830	1.04859583669723
831	1.04859445276164
832	1.04859309920236
833	1.04859172928099
834	1.04859046278964
835	1.04858911331773
836	1.04858778925798
837	1.04858642566746
838	1.0485851019385
839	1.0485838095289
840	1.04858249480988
841	1.04858114527204
842	1.04857978974816
843	1.04857839513766
844	1.04857699136228
845	1.04857550433957
846	1.04857405175579
847	1.04857257303325
848	1.04857097892745
849	1.04856942830006
850	1.0485676996515
851	1.04856598487631
852	1.04856431129449
853	1.0485626216951
854	1.04856079472868
855	1.04855901466823
856	1.0485573568571
857	1.04855552284227
858	1.04855361086056
859	1.04855181147432
860	1.04854991001966
861	1.04854792060587
862	1.04854505400922
863	1.04854271832271
864	1.04854067141277
865	1.04853876091159
866	1.04853699461409
867	1.04853528766015
868	1.04853383634154
869	1.04853250495982
870	1.0485311764247
871	1.04852981944912
872	1.04852838560216
873	1.04852690808417
874	1.0485254314431
875	1.04852394137441
876	1.04852246477173
877	1.04852100401108
878	1.04851958792704
879	1.0485181744245
880	1.04851678531941
881	1.04851539704467
882	1.0485143497656
883	1.0485135052892
884	1.04851277837737
885	1.04851219295937
886	1.04851138787789
887	1.04851065669894
888	1.0485102693505
889	1.04851000135281
890	1.04850964096568
891	1.04850948604205
892	1.04850986355835
893	1.04851009414365
894	1.04851016507863
895	1.04851022876485
896	1.04851024556271
897	1.04851009573378
898	1.04851000425425
899	1.04850995574488
900	1.04850980518629
901	1.0485094329433
902	1.04850911190632
903	1.04850841495201
904	1.04850800011354
905	1.04850759720588
906	1.04850753564123
907	1.04850719616945
908	1.04850651829109
909	1.04850607680003
910	1.04850569713337
911	1.04850483256649
912	1.04850429961676
913	1.04850370122999
914	1.04850320877179
915	1.04850275030598
916	1.04850238825383
917	1.04850216938454
918	1.04850186662459
919	1.04850184375892
920	1.04850141381707
921	1.04850079698472
922	1.04850022874434
923	1.04849966201683
924	1.0484988077644
925	1.04849779272971
926	1.04849703859841
927	1.04849628278164
928	1.04849550842588
929	1.0484948180624
930	1.04849274591882
931	1.04849185523539
932	1.04849104522297
933	1.04849045737673
934	1.04848959229562
935	1.0484886874405
936	1.04848734109146
937	1.04848637138748
938	1.04848539718535
939	1.04848439864678
940	1.04848334025484
941	1.04848229979641
942	1.04848124224947
943	1.04848006778352
944	1.0484789635863
945	1.04847781509125
946	1.04847658098671
947	1.04847529356456
948	1.0484740265446
949	1.04847280403047
950	1.04847169861922
951	1.04847060890428
952	1.04846958248175
953	1.04846853835783
954	1.04846737635223
955	1.04846624539669
956	1.04846506189736
957	1.04846396595023
958	1.04846294430632
959	1.04846191099036
960	1.04846082146777
961	1.04845972823201
962	1.04845850542616
963	1.04845723094348
964	1.04845589857732
965	1.04845472572439
966	1.0484533843638
967	1.04845184114402
968	1.04845046826472
969	1.0484492815007
970	1.04844829372057
971	1.04844724709385
972	1.04844631500664
973	1.04844541749675
974	1.04844465625154
975	1.04844391446005
976	1.04844319566368
977	1.04844248285123
978	1.04844174833228
979	1.04844104850673
980	1.04844026698275
981	1.04843954348268
982	1.04843876537352
983	1.04843797191285
984	1.04843712450687
985	1.04843622618914
986	1.04843527804654
987	1.04843434031944
988	1.04843337527477
989	1.04843247068849
990	1.04843175156017
991	1.04843101189529
992	1.04843041033422
993	1.04842980409732
994	1.04842922692165
995	1.04842870085508
996	1.04842809639697
997	1.04842769137345
998	1.04842738486948
999	1.04842708602137
1000	1.04842679230866
1001	1.04842649211792

==> figz/DR_dSDR.dat <==
1	-8.88178419700125e-16
2	0.376827195811086
3	0.744313145258457
4	1.0977444109321
5	1.43420360488425
6	1.75262246363931
7	2.05338458187073
8	2.33742087092822
9	2.60553895615758
10	2.85911351338376
11	3.10002558709953
12	3.32986064233328
13	3.55024848382129
14	3.76237149220371
15	3.96728212307367
16	4.1655924066109
17	4.35791927567349
18	4.54473447500547
19	4.72623381356924
20	4.90279240311537
21	5.07458014648938
22	5.24154530973051
23	5.40380999659908
24	5.56127274435856
25	5.71399192074801
26	5.86205980455212
27	6.00546628898856
28	6.14418997131666
29	6.27818916165502
30	6.40736223206692
31	6.53180056838569
32	6.65162987566245
33	6.76681152440541
34	6.87736674327458
35	6.98343747545771
36	7.08545560460578
37	7.18332607931139
38	7.27747124809152
39	7.36803010447146
40	7.45522640973435
41	7.53932619330726
42	7.62051118583302
43	7.6989241465231
44	7.77454912704821
45	7.84767729269494
46	7.91855275107669
47	7.98723144585004
48	8.05349460325519
49	8.11739323766265
50	8.17920308160957
51	8.23873145142443
52	8.29626701385302
53	8.35178814812448
54	8.40481937700496
55	8.45539887796733
56	8.50380559690302
57	8.54992924723076
58	8.59397656469637
59	8.63585497785494
60	8.67580259242886
61	8.71377035682753
62	8.74954716600462
63	8.78334624668766
64	8.81529163608946
65	8.84547581896318
66	8.87399500316202
67	8.90093782300451
68	8.92658445550279
69	8.95084123858838
70	8.9737705017526
71	8.99522783768517
72	9.01539618796701
73	9.03405863186873
74	9.05122005784074
75	9.06702230631175
76	9.0817675148557
77	9.0954843298854
78	9.10794526805551
79	9.11922781236783
80	9.12973649703109
81	9.13941507273618
82	9.14844445026925
83	9.15662336211888
84	9.16389261950058
85	9.17000425646707
86	9.17514263090693
87	9.17914065328557
88	9.18208003489693
89	9.18419777834965
90	9.18551050570357
91	9.18629127486981
92	9.18620397014943
93	9.18528184782638
94	9.18399517417724
95	9.18253186436698
96	9.18086814678147
97	9.17898993895427
98	9.17715543173707
99	9.17532945940828
100	9.17317945424549
101	9.17063523415952
102	9.16759480654361
103	9.16409034330656
104	9.16059947006056
105	9.15732389175666
106	9.15394129438278
107	9.15034180211148
108	9.14655808216903
109	9.1427790828166
110	9.13902809173574
111	9.135533619986
112	9.13208556656914
113	9.12838749718377
114	9.12436452561117
115	9.11999430833109
116	9.11535906456904
117	9.11038561910467
118	9.10506494406532
119	9.09937493752263
120	9.09331507555281
121	9.08690333017726
122	9.08021341529929
123	9.07326617179902
124	9.0661472868901
125	9.05885030550826
126	9.051298724818
127	9.04365249531345
128	9.03607363275313
129	9.0289760472851
130	9.02249225027212
131	9.016040855863
132	9.00967431839674
133	9.00359628308659
134	8.99757646953172
135	8.99154353624155
136	8.98552462562192
137	8.97963485205052
138	8.97385245227228
139	8.96812239403845
140	8.96255123188093
141	8.9571097234317
142	8.95181048518421
143	8.94650800718705
144	8.94116732259193
145	8.9358059758269
146	8.9304658588097
147	8.92515821852732
148	8.92006461370949
149	8.91530055725861
150	8.91062055524871
151	8.90603744905513
152	8.90154922280363
153	8.89712230353949
154	8.89289085319068
155	8.88872945431839
156	8.88453492618741
157	8.8803415199629
158	8.87652526680741
159	8.87300402953816
160	8.86951324465188
161	8.86605238475783
162	8.8626352125862
163	8.85924301445916
164	8.8558708458762
165	8.85253180053246
166	8.84926743038438
167	8.84597626353008
168	8.84269281340339
169	8.83943993503854
170	8.83618252911257
171	8.83299049851732
172	8.82984544940811
173	8.82668117901425
174	8.82350576302341
175	8.82036116569705
176	8.817378257898
177	8.81436418889755
178	8.81135791624447
179	8.8083418929209
180	8.80531647434927
181	8.80232296968153
182	8.79943699670781
183	8.79701760213342
184	8.7946001548772
185	8.79219494383796
186	8.78988538619931
187	8.78759897530246
188	8.78535033828022
189	8.78308597772266
190	8.78081469453714
191	8.77850987748526
192	8.77617653935706
193	8.77384183186116
194	8.77147835773281
195	8.76910271991033
196	8.76670963802537
197	8.764292835807
198	8.76186726886743
199	8.75944453743051
200	8.75700335595243
201	8.75455349710882
202	8.75207810698667
203	8.74956615819943
204	8.74708423887856
205	8.74461533077826
206	8.74216433048935
207	8.73970840526481
208	8.73724819885298
209	8.73481042649205
210	8.73237791174404
211	8.72994850158392
212	8.7275466616847
213	8.72518168291062
214	8.72281157243239
215	8.72040199277557
216	8.71800377756569
217	8.71561244997097
218	8.71323658933804
219	8.71090172265609
220	8.70857479242778
221	8.70625197558797
222	8.70392514483745
223	8.70163560786365
224	8.69934186412752
225	8.69705863525617
226	8.69481635108438
227	8.69242515893971
228	8.69000276467798
229	8.68757582765715
230	8.68514767208453
231	8.68271190308533
232	8.68027987375689
233	8.677852757164
234	8.67544826143279
235	8.67304721636802
236	8.67066782794604
237	8.66830639439479
238	8.66594734785634
239	8.6635862246737
240	8.6612561023844
241	8.65893485978729
242	8.65659298584964
243	8.65413348238653
244	8.65167672125806
245	8.64922177815316
246	8.6467861669036
247	8.64430764419529
248	8.64181605430151
249	8.63931615183891
250	8.63681472031544
251	8.63432252059032
252	8.63182697983121
253	8.6293455002711
254	8.62687415146961
255	8.62441583971433
256	8.62196119433929
257	8.61951658914488
258	8.61709001543115
259	8.61467359358037
260	8.61226423889697
261	8.60985523704854
262	8.60745142888437
263	8.60506885210959
264	8.60268329356612
265	8.60030598285964
266	8.59787191922024
267	8.59541039495535
268	8.59293358347545
269	8.59047824378657
270	8.58803715666288
271	8.58560089576754
272	8.58317932683265
273	8.58077260548771
274	8.57839048231641
275	8.5760605200104
276	8.57374092328306
277	8.57144076405439
278	8.56916133062462
279	8.56689428301185
280	8.56463938095854
281	8.56239534365741
282	8.56017404177142
283	8.55796868353077
284	8.55577451546695
285	8.55359857680106
286	8.55139456970766
287	8.54918751276357
288	8.54699133995724
289	8.54480827978275
290	8.54263440952878
291	8.54047382160853
292	8.5383259513871
293	8.53619510510474
294	8.53407814586714
295	8.5319746915934
296	8.5298851421332
297	8.52781045023363
298	8.5257528146695
299	8.52371642647811
300	8.52169624914936
301	8.51968994508662
302	8.51769006869281
303	8.51569899932872
304	8.51371697684627
305	8.51176845977941
306	8.50981974080802
307	8.50787341522511
308	8.50593306740929
309	8.50399666632701
310	8.50206579929095
311	8.50014012832718
312	8.49822674200006
313	8.49633563169773
314	8.49446139622318
315	8.49260940374426
316	8.49076553911069
317	8.48893650984964
318	8.48713537256234
319	8.48535143251961
320	8.48358184589743
321	8.4818250346474
322	8.48008114643981
323	8.47835564897504
324	8.47664636865201
325	8.47494571176837
326	8.47325478219575
327	8.47157045977419
328	8.46988995952952
329	8.46821523228937
330	8.46654752992734
331	8.46488694131735
332	8.46322738533496
333	8.46157290331898
334	8.45992475622135
335	8.4582831126063
336	8.45664911739128
337	8.45501950911156
338	8.45340043435307
339	8.45178598686475
340	8.45017937346896
341	8.44857335180704
342	8.44696728056631
343	8.44535979244249
344	8.44375027762738
345	8.44214188310135
346	8.44053046009239
347	8.43891635863956
348	8.43731518052899
349	8.43571740047376
350	8.43411348612162
351	8.43250302492332
352	8.43088927304687
353	8.42927474593941
354	8.42766137622542
355	8.42604718354156
356	8.42443851582003
357	8.42283944672676
358	8.42124785142887
359	8.41965887553613
360	8.41809046584964
361	8.41653349622302
362	8.41498323127625
363	8.41343427453409
364	8.41190724310399
365	8.41040567105212
366	8.40890659063393
367	8.40741927827066
368	8.40593971777125
369	8.40446535669565
370	8.40300262223167
371	8.40154979014921
372	8.40010386664081
373	8.39866604612223
374	8.39723523522473
375	8.39581561891416
376	8.39441666017084
377	8.39302549770217
378	8.39163834749507
379	8.39025636916661
380	8.38887898951209
381	8.38750402631613
382	8.38613352022706
383	8.38476922624477
384	8.38340894464783
385	8.38206099655369
386	8.38071533317695
387	8.37937233456563
388	8.37804007150283
389	8.37671149415804
390	8.37538058660618
391	8.37404744288602
392	8.37271326210137
393	8.37137753003824
394	8.37003970180828
395	8.36870483408328
396	8.36738226911159
397	8.36606123357655
398	8.36474180847446
399	8.36342562425569
400	8.36211859841915
401	8.36082589893348
402	8.3595395749092
403	8.35826011589906
404	8.35698816827752
405	8.35572576114578
406	8.35447167948402
407	8.35322572208383
408	8.35198791865048
409	8.35077835825964
410	8.34959303812444
411	8.34841472876269
412	8.34723785153847
413	8.34608781296724
414	8.34495345350506
415	8.34382262996924
416	8.34269438141896
417	8.3415688777381
418	8.34044524793241
419	8.3393241570016
420	8.3382097809296
421	8.33710420352566
422	8.33600036146891
423	8.33489505950651
424	8.33379023210562
425	8.3326854344821
426	8.33158177208918
427	8.33049172438355
428	8.32940858630349
429	8.32832678393537
430	8.32724643231573
431	8.3261681546821
432	8.32509141370137
433	8.32401590543163
434	8.32294879662866
435	8.32189132078875
436	8.32083690849543
437	8.31978617916615
438	8.31873760560334
439	8.31769190140075
440	8.31664975578797
441	8.31561021294027
442	8.31457448114184
443	8.31354165529435
444	8.31251143493263
445	8.31148448501986
446	8.31048704105466
447	8.30950273127129
448	8.30852230573974
449	8.30754370960988
450	8.30657008649683
451	8.30560173525677
452	8.30463873571071
453	8.30367933859668
454	8.30272190388632
455	8.30176645047199
456	8.30081243948733
457	8.29985828160401
458	8.29890548613798
459	8.29795351901071
460	8.29700256724396
461	8.29605600470701
462	8.29511593118687
463	8.29418130461731
464	8.29325280094548
465	8.29233061059556
466	8.29141516695742
467	8.29050478913718
468	8.28960071323398
469	8.28870087002121
470	8.28780547033998
471	8.28691404745216
472	8.28602580519653
473	8.28514095478165
474	8.28425893617735
475	8.28337965587246
476	8.28250287006583
477	8.28162934752315
478	8.28076032273191
479	8.27989434456766
480	8.27903006070276
481	8.27816783762213
482	8.27730718398354
483	8.27645022473687
484	8.27559696098333
485	8.27474666222724
486	8.27389979201311
487	8.2730577097501
488	8.27221993550135
489	8.27138671809975
490	8.27055928267228
491	8.26973723690874
492	8.26892115790563
493	8.26811088609169
494	8.2673064235481
495	8.26650592467641
496	8.26570917303092
497	8.26491608833929
498	8.26412531044468
499	8.26333639318581
500	8.26254916114258
501	8.26176217893158
502	8.26097535397916
503	8.26018982784191
504	8.25940444412008
505	8.25862225786617
506	8.25783897034244
507	8.25705665128637
508	8.25627583356734
509	8.25549709575466
510	8.25472094203344
511	8.25394764966502
512	8.25317904114369
513	8.252413280903
514	8.25165036457931
515	8.25089078289077
516	8.25013442168613
517	8.24938418812132
518	8.24863825117472
519	8.2478983003824
520	8.2471634277481
521	8.2464334367268
522	8.24570873105509
523	8.2449888160823
524	8.24427156953231
525	8.24355733916684
526	8.24284531727766
527	8.24213527987304
528	8.24142734533613
529	8.24072137395985
530	8.24001857886348
531	8.23931623561124
532	8.23861710727754
533	8.23792478890818
534	8.23723299881227
535	8.23654168833264
536	8.2358510343784
537	8.23518141522357
538	8.2345149687975
539	8.23384887199092
540	8.2331845036073
541	8.23252224590726
542	8.23186333527961
543	8.23120777791717
544	8.23055433530227
545	8.22990355460628
546	8.22925505835013
547	8.22860878850334
548	8.22796385692696
549	8.22731996268281
550	8.22667762242055
551	8.22603688927722
552	8.22539854156969
553	8.22476343485659
554	8.22413142672993
555	8.22350212178222
556	8.22287618820763
557	8.22225365468333
558	8.22163344316258
559	8.221015830883
560	8.22040012835458
561	8.21978589771509
562	8.21917281514665
563	8.21856533864654
564	8.21796131456609
565	8.21735677369348
566	8.21675220151952
567	8.21614815888439
568	8.21554450017886
569	8.2149410228923
570	8.2143401993381
571	8.2137415968238
572	8.21314562805197
573	8.21256832783267
574	8.21199948471414
575	8.21144269674289
576	8.21088749819365
577	8.21033303690986
578	8.20977793049211
579	8.20922252169432
580	8.20865557223071
581	8.20809578824375
582	8.20754350375328
583	8.20698944186273
584	8.20643283169908
585	8.20587423975409
586	8.20531488355867
587	8.20475628334824
588	8.20420095402438
589	8.20364840468593
590	8.20309829573673
591	8.20255118774321
592	8.20201328407103
593	8.20147874095436
594	8.20094759124698
595	8.20041910400821
596	8.19991380956489
597	8.19941463043136
598	8.19891548852324
599	8.19841593877897
600	8.19791596863599
601	8.19743062077021
602	8.19697015337559
603	8.19650861167122
604	8.19604607708409
605	8.19558335363841
606	8.1951203626266
607	8.19465716834947
608	8.19420407313882
609	8.19375743505099
610	8.19331364948608
611	8.19287426393562
612	8.19244034549486
613	8.19201322237749
614	8.1915897051479
615	8.19116861502191
616	8.19074715268773
617	8.19032764197659
618	8.18990927552039
619	8.18949244355945
620	8.18907740177697
621	8.18866445351394
622	8.18825347397199
623	8.18784468950815
624	8.18743763095162
625	8.18703280872557
626	8.18662998165608
627	8.1862297954832
628	8.1858330406815
629	8.18543914223152
630	8.18504874401502
631	8.18466234861614
632	8.18427986313483
633	8.18390173234354
634	8.18352801682073
635	8.18315848371615
636	8.18279323150094
637	8.1824322502795
638	8.18207581202359
639	8.18173487673472
640	8.18140396242287
641	8.18107713758441
642	8.18075360817653
643	8.18043413592228
644	8.18011895153849
645	8.17980939449032
646	8.17952012778971
647	8.17923520311674
648	8.17895417541664
649	8.17867697955012
650	8.17840318190038
651	8.17813270125237
652	8.17786866519247
653	8.17761351390081
654	8.17736052430581
655	8.17710759802207
656	8.17685452637132
657	8.1766023408918
658	8.17635023966108
659	8.17609768158631
660	8.17584429898522
661	8.17559444901613
662	8.17534626108277
663	8.17509689948604
664	8.17484667270138
665	8.17459462358714
666	8.17434107321203
667	8.17408562082944
668	8.1738288793757
669	8.17357060076047
670	8.17331482803664
671	8.17305827410494
672	8.17279961035596
673	8.17253925148987
674	8.17227745125723
675	8.17201486203601
676	8.17175266971558
677	8.17149124354393
678	8.17123126349914
679	8.17097348018435
680	8.17071856617882
681	8.17046693811719
682	8.17021906842918
683	8.16997493865737
684	8.16973487720852
685	8.16949829401758
686	8.16926461159711
687	8.16903389505477
688	8.16880615833084
689	8.16858123855144
690	8.16835913762422
691	8.16813934308882
692	8.16792177115069
693	8.16770603836315
694	8.16749254815647
695	8.16728183185102
696	8.16707528009689
697	8.16687035961322
698	8.16666586471338
699	8.16646169876756
700	8.16625666735968
701	8.16605071761925
702	8.16584288716073
703	8.16563431969708
704	8.16542500861307
705	8.16521475617408
706	8.16500421359902
707	8.16479318519759
708	8.16458180348668
709	8.16437061181992
710	8.16416012267349
711	8.16394958821745
712	8.16373992697902
713	8.16353152884258
714	8.16332401541769
715	8.16312067592184
716	8.16291869498649
717	8.16271821165264
718	8.1625201367764
719	8.16232353592692
720	8.16212830143531
721	8.16193486862641
722	8.16174344485185
723	8.16155353775312
724	8.16136490327575
725	8.16117717668244
726	8.16099023353089
727	8.16080396811919
728	8.16061855331062
729	8.1604339324392
730	8.16025008452746
731	8.16006754436379
732	8.15988663724395
733	8.15970700849247
734	8.1595292467631
735	8.15935289045767
736	8.15917818119482
737	8.1590047702185
738	8.1588326897191
739	8.15866142775851
740	8.15849168087248
741	8.1583230252502
742	8.15815512653015
743	8.15798789357992
744	8.1578213027462
745	8.15765530538396
746	8.15748943710777
747	8.15732409178496
748	8.15715905665994
749	8.15699402683585
750	8.15682929954548
751	8.15666501456436
752	8.15650103143792
753	8.15633712096635
754	8.15617367118387
755	8.15601068974438
756	8.15584779099376
757	8.15568505591885
758	8.15552259369493
759	8.15536020181823
760	8.15519805713054
761	8.15503607051514
762	8.15487402771404
763	8.15471188126004
764	8.15454975142155
765	8.15438768517969
766	8.15422538977647
767	8.15406291184122
768	8.15390115645934
769	8.15373948033082
770	8.1535776498128
771	8.15341546946377
772	8.15325297478214
773	8.15309014995278
774	8.15292650822088
775	8.15276166687439
776	8.15259686461061
777	8.15243245600679
778	8.15226875423419
779	8.15210571227249
780	8.15194621216218
781	8.1517857158084
782	8.15162362930077
783	8.15146008365125
784	8.15129570872202
785	8.15113015642789
786	8.15096358898311
787	8.15079635852772
788	8.15062869177716
789	8.15046105704933
790	8.15029365322284
791	8.15012659205112
792	8.14995973689541
793	8.149793011948
794	8.14962669587617
795	8.14946084583325
796	8.14929562730895
797	8.14913086001889
798	8.14896656488989
799	8.14880290203977
800	8.14864014696087
801	8.14847768725219
802	8.14831589855716
803	8.1481543764507
804	8.147993322166
805	8.14783256052894
806	8.14767223762918
807	8.14751218404217
808	8.14735279548301
809	8.14719414875656
810	8.14703650516675
811	8.1468797784612
812	8.14672399415391
813	8.14656921863114
814	8.14641574288827
815	8.14626349718682
816	8.14611259097607
817	8.1459633939642
818	8.14581428219346
819	8.14566543345947
820	8.14551673177745
821	8.14536784225352
822	8.14521979532957
823	8.14507218074757
824	8.14492447110799
825	8.14477692946697
826	8.14462964993196
827	8.14448273618688
828	8.14433655586478
829	8.14419109639145
830	8.14404639776457
831	8.1439028188344
832	8.14376072245896
833	8.14362020766711
834	8.14348161965882
835	8.14334500380354
836	8.1432097368667
837	8.1430760449424
838	8.14294431796808
839	8.14281513881462
840	8.14268900257783
841	8.14256708063064
842	8.14244900638735
843	8.14233238137589
844	8.14221628420125
845	8.14210013490689
846	8.14198378814801
847	8.14186592349047
848	8.14174766020161
849	8.14163051870036
850	8.14151452216163
851	8.14139984889843
852	8.14128634532366
853	8.14117423246983
854	8.14106331695821
855	8.14095368913459
856	8.1408452874263
857	8.14073802125851
858	8.14063188003902
859	8.14052693587855
860	8.14042270488001
861	8.14031921135658
862	8.14021662747095
863	8.14011457063505
864	8.14001282707519
865	8.13991165183028
866	8.13981101005932
867	8.13971109120913
868	8.13961172880806
869	8.13951280943529
870	8.13941409409541
871	8.13931570832513
872	8.13921778964172
873	8.13912056859554
874	8.13902371428183
875	8.1389272501683
876	8.13883081169919
877	8.13873461860756
878	8.13863872204021
879	8.13854315791786
880	8.13844800942066
881	8.13835344556539
882	8.13825955301328
883	8.13816634445164
884	8.13807390629158
885	8.13798194992487
886	8.1378905580649
887	8.13779954058064
888	8.13770875855187
889	8.13761798230516
890	8.13752731368239
891	8.13743673998658
892	8.13734643335984
893	8.13725624525331
894	8.13716584601793
895	8.13707514921776
896	8.13698403177829
897	8.1368928741003
898	8.13680065169566
899	8.13670792340288
900	8.13661512142319
901	8.13652190777547
902	8.13642830080974
903	8.13633453385829
904	8.13624036835025
905	8.1361459421489
906	8.13605135894307
907	8.13595653377144
908	8.13586156202949
909	8.13576661258072
910	8.13567187945873
911	8.13557774725589
912	8.13548408038668
913	8.13539099406562
914	8.13529862766632
915	8.13520687504433
916	8.13511566785444
917	8.13502495014169
918	8.13493488252081
919	8.13484512778938
920	8.1347554887711
921	8.13466643896701
922	8.13457786280432
923	8.13448984791066
924	8.1344025221367
925	8.13431597160001
926	8.1342301116777
927	8.13414502243553
928	8.13406070945731
929	8.13397716986417
930	8.13389458552
931	8.13381287537533
932	8.13373177573594
933	8.13365106948231
934	8.1335707263172
935	8.13349059937246
936	8.13341083682475
937	8.13333127507435
938	8.13325213192403
939	8.13317352693807
940	8.13309570150265
941	8.13301902502317
942	8.13294280950737
943	8.13286813649098
944	8.13279472349351
945	8.13272259107127
946	8.13265231149617
947	8.13258372207324
948	8.13251649225497
949	8.13245025278066
950	8.13238423820672
951	8.13231944166307
952	8.13225523419073
953	8.13219205836213
954	8.13212955993711
955	8.13206791114944
956	8.13200692136322
957	8.13194644160004
958	8.13188634044186
959	8.13182659290016
960	8.13176729255102
961	8.13170803036686
962	8.13164860907333
963	8.13158927053119
964	8.13153014187639
965	8.13147137973284
966	8.13141307722768
967	8.13135539465598
968	8.13129805422393
969	8.13124131295599
970	8.13118535426385
971	8.13113045178172
972	8.13107655349426
973	8.13102359146701
974	8.13097167514672
975	8.13092094680021
976	8.13087122751425
977	8.13082238802673
978	8.1307743972367
979	8.13072697419516
980	8.13068000594272
981	8.13063353971538
982	8.1305877278795
983	8.13054221836754
984	8.1304969844536
985	8.13045212124836
986	8.13040746052856
987	8.13036296141958
988	8.13031868786854
989	8.13027469035122
990	8.13023111319334
991	8.13018803969344
992	8.13014549676966
993	8.13010301068623
994	8.13006066868333
995	8.13001842324443
996	8.12997653054156
997	8.12993450774952
998	8.12989507753712
999	8.12985721082548
1000	8.12981961526053

==> figz/waveform_orig.dat <==
0			-0.00723140308721288
0.0625390869293308	-0.012415324489034
0.125078173858662	0.00412905474521152
0.187617260787992	-0.00532990851894086
0.250156347717323	-0.00921654551775199
0.312695434646654	0.00368127027442183
0.375234521575985	-0.00774650095151917
0.437773608505316	-0.00728256314756435
0.500312695434647	-0.00133519125220866
0.562851782363977	-0.00842817277172497
0.625390869293308	-0.00186890258596443
0.687929956222639	0.000668571946486446
0.75046904315197	-0.00501224101966124
0.813008130081301	-0.00164284264895583
0.875547217010632	-0.00223865051211588
0.938086303939963	-0.00460069674158162
1.00062539086929	-0.00887569397537875
1.06316447779862	-0.00884273101169812
1.12570356472795	-0.00795905197710195
1.18824265165729	-0.00440429480792798
1.25078173858662	-0.00150701345589477
1.31332082551595	-0.0128688211675415
1.37585991244528	-0.0164738988609077
1.43839899937461	-0.00624365784269666
1.50093808630394	-0.0137219715479277
1.56347717323327	-0.01290863737257
1.6260162601626		-0.00659240005268053
1.68855534709193	-0.0127590804797261
1.75109443402126	-0.0171706229884688
1.81363352095059	-0.0112548349455671
1.87617260787993	-0.0104465120446251
1.93871169480926	-0.013874333470184
2.00125078173859	-0.0128343883006141
2.06378986866792	-0.00474429397559345
2.12632895559725	-0.0133348728778127
2.18886804252658	-0.010187349966651
2.25140712945591	-0.00409222941640357
2.31394621638524	-0.00938655113175949
2.37648530331457	-0.0110394405177495
2.4390243902439		-0.0127906272586103
2.50156347717323	-0.0131784089415916
2.56410256410256	-0.0139392827306186
2.62664165103189	-0.0110593675349743
2.68918073796123	-0.0102687355344864
2.75171982489056	-0.0113256023597919
2.81425891181989	-0.0107474300500969
2.87679799874922	-0.00686694983010142
2.93933708567855	-0.0130403808002541
3.00187617260788	-0.00772789737541237
3.06441525953721	0.000322402614916795
3.12695434646654	-0.00310230758858178
3.18949343339587	-0.00643483224192846
3.2520325203252		-0.00631919553143354
3.31457160725453	-0.0111337868878055
3.37711069418387	-0.00672936784530683
3.4396497811132		-0.00130561820877932
3.50218886804253	-0.00652598687466792
3.56472795497186	-0.000965928781402723
3.62726704190119	0.00158136477051158
3.68980612883052	-0.00351976520524773
3.75234521575985	-0.0019655651947858
3.81488430268918	0.0061782035821322
3.87742338961851	0.00633269253938893
3.93996247654784	0.00921666749212127
4.00250156347717	0.0162734123991936
4.0650406504065		0.0139119507991163
4.12757973733583	0.0156032673139786
4.19011882426517	0.0202227926087823
4.2526579111945		0.0176258138793321
4.31519699812383	0.0255484975163034
4.37773608505316	0.0307028924279108
4.44027517198249	0.0315946084551079
4.50281425891182	0.0395260967885436
4.56535334584115	0.0394833261871602
4.62789243277048	0.0404222904309388
4.69043151969981	0.0435146467308142
4.75297060662914	0.0522827004429097
4.81550969355847	0.0508203158743619
4.8780487804878		0.045959204175295
4.94058786741714	0.0502675106156408
5.00312695434647	0.0494322688280839
5.0656660412758		0.0436804715304001
5.12820512820513	0.0509025820559687
5.19074421513446	0.0516111076389729
5.25328330206379	0.0481705254499579
5.31582238899312	0.0478393576793257
5.37836147592245	0.0447963738402159
5.44090056285178	0.0424793753328953
5.50343964978111	0.0417393989980634
5.56597873671044	0.0407273748403446
5.62851782363977	0.0359999898864808
5.69105691056911	0.0318100435751782
5.75359599749844	0.0250681944448807
5.81613508442777	0.0209288968976129
5.8786741713571		0.014593236516268
5.94121325828643	0.00914069510725467
6.00375234521576	0.00438473993162909
6.06629143214509	0.00385953310731196
6.12883051907442	0.000917813340033352
6.19136960600375	-0.00846462285666029
6.25390869293308	-0.0132891482485303
6.31644777986241	-0.00884327994691685
6.37898686679174	-0.016901820586459
6.44152595372108	-0.0229675319039211
6.50406504065041	-0.0127159759768463
6.56660412757974	-0.0152782635139804
6.62914321450907	-0.0299635742422565
6.6916823014384		-0.0270112868381312
6.75422138836773	-0.031089696925924
6.81676047529706	-0.0323406229174225
6.87929956222639	-0.0256803638410484
6.94183864915572	-0.0280412940665212
7.00437773608505	-0.0363185494441459
7.06691682301438	-0.033729920741871
7.12945590994372	-0.0330569015862908
7.19199499687305	-0.0357877396283487
7.25453408380238	-0.0219119730449812
7.31707317073171	-0.0195450491913154
7.37961225766104	-0.0321576076937698
7.44215134459037	-0.0226283072941775
7.5046904315197		-0.0264593442120304
7.56722951844903	-0.0267299258256979
7.62976860537836	-0.00691853336559829
7.69230769230769	-0.0180990158915319
7.75484677923702	-0.0260662199191645
7.81738586616635	-0.0161229775345329
7.87992495309568	-0.0208329757711241
7.94246404002502	-0.0281621435952315
8.00500312695435	-0.018539917542814
8.06754221388368	-0.0149944956997824
8.13008130081301	-0.0185048518761842
8.19262038774234	-0.0254227777396729
8.25515947467167	-0.0396506325979052
8.317698561601		-0.0349496240962013
8.38023764853033	-0.0304342145395781
8.44277673545966	-0.0316020596168998
8.50531582238899	-0.0347722835920941
8.56785490931832	-0.0567981209246383
8.63039399624765	-0.060981855936498
8.69293308317699	-0.062397805840141
8.75547217010632	-0.0792684777518716
8.81801125703565	-0.0736098507268077
8.88055034396498	-0.0751954611727529
8.94308943089431	-0.0929603982624247
9.00562851782364	-0.115289205349642
9.06816760475297	-0.107825341845663
9.1307066916823		-0.102459553960833
9.19324577861163	-0.119562262899241
9.25578486554096	-0.100121056418231
9.31832395247029	-0.0967138660178728
9.38086303939962	-0.098050494612806
9.44340212632896	-0.0699362915473943
9.50594121325829	-0.0597039910400551
9.56848030018762	-0.0500176707805137
9.63101938711695	-0.0241691835361133
9.69355847404628	-0.0074100751808538
9.75609756097561	-0.00543817531091639
9.81863664790494	0.00211268136375704
9.88117573483427	0.0239984920403165
9.9437148217636		0.0324451229050566
10.0062539086929	0.0408928686525704
10.0687929956223	0.0724780948613948
10.1313320825516	0.0802177519521927
10.1938711694809	0.102489877880483
10.2564102564103	0.141964087679166
10.3189493433396	0.163031967527094
10.3814884302689	0.184315836029273
10.4440275171982	0.21557756794466
10.5065666041276	0.239640856127597
10.5691056910569	0.250293279799747
10.6316447779862	0.257480117850649
10.6941838649156	0.258840868703661
10.7567229518449	0.252423924693365
10.8192620387742	0.237085520324463
10.8818011257036	0.224015753151108
10.9443402126329	0.205824187143211
11.0068792995622	0.183239425389169
11.0694183864916	0.159466121470438
11.1319574734209	0.139494063014645
11.1944965603502	0.122875731085065
11.2570356472795	0.101564027381184
11.3195747342089	0.0860755631713287
11.3821138211382	0.0652271307355493
11.4446529080675	0.0411235794990697
11.5071919949969	0.0250149915102534
11.5697310819262	0.00341085403012232
11.6322701688555	-0.0178881183330713
11.6948092557849	-0.0358684633133718
11.7573483427142	-0.0576168747548221
11.8198874296435	-0.0822086115114556
11.8824265165729	-0.101452112695423
11.9449656035022	-0.12558972364286
12.0075046904315	-0.139000084155923
12.0700437773609	-0.14603144589336
12.1325828642902	-0.155509803619612
12.1951219512195	-0.155862005181076
12.2576610381488	-0.155646578309832
12.3202001250782	-0.154606952649764
12.3827392120075	-0.147299169229736
12.4452782989368	-0.135004106110385
12.5078173858662	-0.127823531314881
12.5703564727955	-0.119793074402515
12.6328955597248	-0.104333391944623
12.6954346466542	-0.0946687555146345
12.7579737335835	-0.0859223319385566
12.8205128205128	-0.0684368146967205
12.8830519074422	-0.0539780674093033
12.9455909943715	-0.0373994350898612
13.0081300813008	-0.01869811429922
13.0706691682301	0.00015962205120187
13.1332082551595	0.0222909164513643
13.1957473420888	0.0418394734023956
13.2582864290181	0.0669919873361457
13.3208255159475	0.0906909833777038
13.3833646028768	0.107477758659673
13.4459036898061	0.127488848130077
13.5084427767355	0.13938569142005
13.5709818636648	0.143491301564641
13.6335209505941	0.150604289071756
13.6960600375235	0.153279594491178
13.7585991244528	0.15342992588915
13.8211382113821	0.154554952437348
13.8836772983114	0.156887350083348
13.9462163852408	0.15828974521221
14.0087554721701	0.156380977077231
14.0712945590994	0.15735938200264
14.1338336460288	0.153034009960665
14.1963727329581	0.144267259426564
14.2589118198874	0.134687253520946
14.3214509068168	0.118295288081483
14.3839899937461	0.10079813233979
14.4465290806754	0.0816892655959988
14.5090681676048	0.0583505734631899
14.5716072545341	0.0325828483918603
14.6341463414634	0.0101683947205409
14.6966854283927	-0.00441440144485124
14.7592245153221	-0.0189203872324467
14.8217636022514	-0.0287318789732721
14.8843026891807	-0.0468023417025087
14.9468417761101	-0.0618232514345204
15.0093808630394	-0.0669514391474893
15.0719199499687	-0.0792521947000629
15.1344590368981	-0.0829099992171341
15.1969981238274	-0.0860950253680812
15.2595372107567	-0.0997177717891131
15.3220762976861	-0.102571139741843
15.3846153846154	-0.110853399275019
15.4471544715447	-0.118519463602299
15.509693558474		-0.121772790792583
15.5722326454034	-0.121150893921778
15.6347717323327	-0.116084986065701
15.697310819262		-0.119926775721502
15.7598499061914	-0.112007092452317
15.8223889931207	-0.102861359629474
15.88492808005		-0.0978017280461031
15.9474671669794	-0.0880190285899865
16.0100062539087	-0.084233824272383
16.072545340838		-0.07838580262807
16.1350844277674	-0.0825282002382909
16.1976235146967	-0.0844485583695654
16.260162601626		-0.0848520376410076
16.3227016885553	-0.0887427151555524
16.3852407754847	-0.0863659838117938
16.447779862414		-0.101280998998347
16.5103189493433	-0.104197704331913
16.5728580362727	-0.10574479548513
16.635397123202		-0.114155550128332
16.6979362101313	-0.112525307544971
16.7604752970607	-0.110866892181484
16.82301438399		-0.11290054160501
16.8855534709193	-0.113859748269029
16.9480925578487	-0.109930496451145
17.010631644778		-0.104351570810601
17.0731707317073	-0.107525126631151
17.1357098186366	-0.100227019381574
17.198248905566	-0.0740218195056163
17.2607879924953	-0.061605780996559
17.3233270794246	-0.0628079462104124
17.385866166354	-0.055742586816989
17.4484052532833	-0.0382058066847
17.5109443402126	-0.0240481172814756
17.573483427142	-0.0137092712069027
17.6360225140713	-0.00224535731413216
17.6985616010006	0.00611074895225507
17.76110068793	0.0280356373365778
17.8236397748593	0.0613065813150693
17.8861788617886	0.0731898866427616
17.9487179487179	0.0962646679276215
18.0112570356473	0.152142531838855
18.0737961225766	0.18993676409319
18.1363352095059	0.207592412014774
18.1988742964353	0.227921155846458
18.2614133833646	0.254077726499071
18.3239524702939	0.269997222920252
18.3864915572233	0.279165682093931
18.4490306441526	0.276104637392461
18.5115697310819	0.273405623507214
18.5741088180113	0.26955145328742
18.6366479049406	0.250347133893348
18.6991869918699	0.226790536646912
18.7617260787992	0.21423923351588
18.8242651657286	0.209419940014152
18.8868042526579	0.191694620107659
18.9493433395872	0.163881581445867
19.0118824265166	0.139659329321336
19.0744215134459	0.124549619736852
19.1369606003752	0.105816645379851
19.1994996873046	0.0797838413126181
19.2620387742339	0.0500376899401369
19.3245778611632	0.0254909815830367
19.3871169480926	0.00204576598259986
19.4496560350219	-0.0271850607645903
19.5121951219512	-0.0597681400760275
19.5747342088805	-0.0775524583621277
19.6372732958099	-0.0935850811713874
19.6998123827392	-0.116091261550611
19.7623514696685	-0.141045535651197
19.8248905565979	-0.157810415729501
19.8874296435272	-0.160489939325048
19.9499687304565	-0.160413828139425
20.0125078173859	-0.16324020762629
20.0750469043152	-0.163169642877802
20.1375859912445	-0.156167872087001
20.2001250781739	-0.148923512098439
20.2626641651032	-0.144563936246739
20.3252032520325	-0.138840091496146
20.3877423389618	-0.124549073759918
20.4502814258912	-0.106973919755352
20.5128205128205	-0.0918551103402639
20.5753595997498	-0.0789234866185802
20.6378986866792	-0.0635770248805003
20.7004377736085	-0.0393193688302873
20.7629768605378	-0.0137861931637058
20.8255159474672	0.00347337424017043
20.8880550343965	0.0237750322115913
20.9505941213258	0.0508474993012411
21.0131332082552	0.0716284948272616
21.0756722951845	0.0881628955325017
21.1382113821138	0.110588400830672
21.2007504690432	0.129333689114113
21.2632895559725	0.143809210370282
21.3258286429018	0.151962828286682
21.3883677298311	0.156124277534681
21.4509068167605	0.162958046225808
21.5134459036898	0.164553412426474
21.5759849906191	0.167808777229014
21.6385240775485	0.173997116392577
21.7010631644778	0.178654466784537
21.7636022514071	0.175629443801879
21.8261413383365	0.169100906873599
21.8886804252658	0.16338985672615
21.9512195121951	0.153504461058059
22.0137585991245	0.143192537971452
22.0762976860538	0.132890090612892
22.1388367729831	0.10991539707172
22.2013758599124	0.0856234041595981
22.2639149468418	0.067446369420602
22.3264540337711	0.0480011517872373
22.3889931207004	0.0294732892328969
22.4515322076298	0.0145567702052249
22.5140712945591	0.00327521079113429
22.5766103814884	-0.00945997421821538
22.6391494684178	-0.0238772613235401
22.7016885553471	-0.0358251442686599
22.7642276422764	-0.0493660514895919
22.8267667292058	-0.0553348402359377
22.8893058161351	-0.0613434293962875
22.9518449030644	-0.0775162188230201
23.0143839899937	-0.0893336297677509
23.0769230769231	-0.098435364821911
23.1394621638524	-0.104185687003357
23.2020012507817	-0.112396481762717
23.2645403377111	-0.119308034002712
23.3270794246404	-0.121926685798876
23.3896185115697	-0.122755989735895
23.4521575984991	-0.121437787320903
23.5146966854284	-0.117858669617113
23.5772357723577	-0.11132896311293
23.6397748592871	-0.0988628604458489
23.7023139462164	-0.0893341587632508
23.7648530331457	-0.0807916441170079
23.827392120075	-0.0736996189449181
23.8899312070044	-0.0646469753872495
23.9524702939337	-0.0569385882852658
24.015009380863	-0.0480848532601666
24.0775484677924	-0.039295882081739
24.1400875547217	-0.0368841320064039
24.202626641651	-0.035260099598202
24.2651657285804	-0.0310077352381246
24.3277048155097	-0.0302380967626853
24.390243902439	-0.0270095960514909
24.4527829893684	-0.0272070345101041
24.5153220762977	-0.0313040716439021
24.577861163227	-0.0389405498780353
24.6404002501563	-0.0471841414210397
24.7029393370857	-0.0545118422651695
24.765478424015	-0.0637100608470406
24.8280175109443	-0.0793996111381248
24.8905565978737	-0.0924941393255977
24.953095684803	-0.112868055612242
25.0156347717323	-0.130361239989821
25.0781738586617	-0.139868881919042
25.140712945591	-0.154082212711247
25.2032520325203	-0.163199708759675
25.2657911194497	-0.159938554998642
25.328330206379	-0.164197906571551
25.3908692933083	-0.175568482235827
25.4534083802376	-0.16850001358277
25.515947467167	-0.128871015707303
25.5784865540963	-0.111118846006799
25.6410256410256	-0.115983588569084
25.703564727955	-0.100342656531059
25.7661038148843	-0.0817414784109118
25.8286429018136	-0.0591526873186634
25.891181988743	-0.0369872606251633
25.9537210756723	-0.0234147270225505
26.0162601626016	-0.0060735327835916
26.078799249531	0.0260118865553476
26.1413383364603	0.0559512909935286
26.2038774233896	0.0753653392653398
26.266416510319	0.114080275876072
26.3289555972483	0.181752131876502
26.3914946841776	0.226029261061607
26.4540337711069	0.252128222043885
26.5165728580363	0.283713719147581
26.5791119449656	0.312530678989016
26.6416510318949	0.343359397257852
26.7041901188243	0.354888003665038
26.7667292057536	0.349431767847717
26.8292682926829	0.348266155325866
26.8918073796123	0.342541314652368
26.9543464665416	0.322644726936757
27.0168855534709	0.290108350329117
27.0794246404003	0.269311906476538
27.1419637273296	0.263333361489693
27.2045028142589	0.235504490225836
27.2670419011882	0.202236929711718
27.3295809881176	0.173961635637567
27.3921200750469	0.152571943738191
27.4546591619762	0.130987396545674
27.5171982489056	0.0984506359843464
27.5797373358349	0.0655798139094318
27.6422764227642	0.0379425352099697
27.7048155096936	0.00958931172206744
27.7673545966229	-0.0227248000910137
27.8298936835522	-0.058155835820746
27.8924327704816	-0.083398161813754
27.9549718574109	-0.10155027344107
28.0175109443402	-0.131642449669249
28.0800500312695	-0.160182119227521
28.1425891181989	-0.178887513426554
28.2051282051282	-0.182581254065058
28.2676672920575	-0.186320439259376
28.3302063789869	-0.190265149225962
28.3927454659162	-0.185226232806581
28.4552845528455	-0.175292863138743
28.5178236397749	-0.164485284224721
28.5803627267042	-0.159267854488478
28.6429018136335	-0.147342563467239
28.7054409005629	-0.131329441860787
28.7679799874922	-0.110864725448963
28.8305190744215	-0.0906729083109691
28.8930581613508	-0.0782367511238427
28.9555972482802	-0.0624438184179007
29.0181363352095	-0.0377749923845007
29.0806754221388	-0.0136129285347625
29.1432145090682	0.00554612557867524
29.2057535959975	0.0302689162016673
29.2682926829268	0.0610435009683458
29.3308317698562	0.0844072144742035
29.3933708567855	0.107062598446325
29.4559099437148	0.138410452849407
29.5184490306442	0.160664363724177
29.5809881175735	0.185973600012891
29.6435272045028	0.198513192362627
29.7060662914321	0.203787459453047
29.7686053783615	0.214208410496725
29.8311444652908	0.21865105826905
29.8936835522201	0.21432744403935
29.9562226391495	0.212723339288676
30.0187617260788	0.209354139608328
30.0813008130081	0.202620775788281
30.1438398999375	0.188323879601889
30.2063789868668	0.172322031256115
30.2689180737961	0.160650910165309
30.3314571607255	0.149494898505231
30.3939962476548	0.139110821257723
30.4565353345841	0.11175136487896
30.5190744215134	0.0841490700931411
30.5816135084428	0.0665327390236975
30.6441525953721	0.0431820456447897
30.7066916823014	0.0148315030755231
30.7692307692308	-0.00562148648401279
30.8317698561601	-0.023447933283535
30.8943089430894	-0.0447149309698808
30.9568480300188	-0.0742040189254768
31.0193871169481	-0.0945655280485031
31.0819262038774	-0.108006857094848
31.1444652908068	-0.118141802506898
31.2070043777361	-0.126796829468529
31.2695434646654	-0.140525908368179
31.3320825515947	-0.149163075852378
31.3946216385241	-0.150314760906704
31.4571607254534	-0.151096008285415
31.5196998123827	-0.153339844407534
31.5822388993121	-0.157067666226724
31.6447779862414	-0.151832290736925
31.7073170731707	-0.146416687786933
31.7698561601001	-0.145520398026673
31.8323952470294	-0.140007760122755
31.8949343339587	-0.128986375308325
31.9574734208881	-0.112692396411346
32.0200125078174	-0.100817305049715
32.0825515947467	-0.0938580140881825
32.145090681676	-0.0835527776234779
32.2076297686054	-0.0705560627962633
32.2701688555347	-0.0623207342461256
32.332707942464	-0.0599903405088779
32.3952470293934	-0.060082146961555
32.4577861163227	-0.0598783274445894
32.520325203252	-0.062125846395462
32.5828642901814	-0.0720767225795338
32.6454033771107	-0.0812192056024773
32.70794246404	-0.0905763849557862
32.7704815509694	-0.103134591599418
32.8330206378987	-0.120483729382785
32.895559724828	-0.133322879887229
32.9580988117573	-0.14486334708169
33.0206378986867	-0.153309424072597
33.083176985616	-0.157079882957424
33.1457160725453	-0.159189077761666
33.2082551594747	-0.159084482795365
33.270794246404	-0.149793080678293
33.3333333333333	-0.132114270211923
33.3958724202627	-0.11105711360293
33.458411507192	-0.0951183224438928
33.5209505941213	-0.0840179510145559
33.5834896810507	-0.0772538895933466
33.64602876798	-0.0705193706520013
33.7085678549093	-0.0590515339463526
33.7711069418386	-0.0468532392652647
33.833646028768	-0.0369298582492019
33.8961851156973	-0.0219279473525983
33.9587242026266	-0.000347613665063643
34.021263289556	0.026664304106926
34.0838023764853	0.0637384850089624
34.1463414634146	0.114676252026533
34.208880550344	0.176717903840071
34.2714196372733	0.231820047509925
34.3339587242026	0.282696177670053
34.396497811132	0.326256631664091
34.4590368980613	0.360741772212222
34.5215759849906	0.389921180452386
34.58411507192	0.405045731885481
34.6466541588493	0.401969798400957
34.7091932457786	0.39064687687859
34.7717323327079	0.372459214828176
34.8342714196373	0.344805560649636
34.8968105065666	0.315202791857333
34.9593495934959	0.291233877787816
35.0218886804253	0.268759504680452
35.0844277673546	0.243589363554154
35.1469668542839	0.219763680897614
35.2095059412133	0.194125831918194
35.2720450281426	0.170326118763048
35.3345841150719	0.144766120576343
35.3971232020013	0.112775577939041
35.4596622889306	0.0780388746272376
35.5222013758599	0.039383769140405
35.5847404627892	0.00195578477320662
35.6472795497186	-0.0386768385708439
35.7098186366479	-0.0827567872736957
35.7723577235772	-0.122227509193319
35.8348968105066	-0.158682625646372
35.8974358974359	-0.190680293896458
35.9599749843652	-0.219210614454008
36.0225140712946	-0.236819669350234
36.0850531582239	-0.243043601443332
36.1475922451532	-0.241423787441152
36.2101313320826	-0.235715204003083
36.2726704190119	-0.227456896451579
36.3352095059412	-0.212551840964721
36.3977485928705	-0.198614290433936
36.4602876797999	-0.186308133604538
36.5228267667292	-0.169813021118681
36.5853658536585	-0.148889316143642
36.6479049405879	-0.128510282263607
36.7104440275172	-0.106557745022499
36.7729831144465	-0.0835803373314285
36.8355222013759	-0.0600611966140179
36.8980612883052	-0.0306005638545326
36.9606003752345	-0.00124786022660734
37.0231394621639	0.0315860850434501
37.0856785490932	0.0698724570416214
37.1482176360225	0.110871490788509
37.2107567229518	0.146398065752543
37.2732958098812	0.180653929980786
37.3358348968105	0.214045535482415
37.3983739837398	0.24052191287123
37.4609130706692	0.260971046624102
37.5234521575985	0.272249506672269
37.5859912445278	0.281992976709494
37.6485303314572	0.28361052716411
37.7110694183865	0.276101332626833
37.7736085053158	0.275460658456793
37.8361475922452	0.270791621921528
37.8986866791745	0.256651476613696
37.9612257661038	0.246627990901537
38.0237648530331	0.234456945511279
38.0863039399625	0.214019302751683
38.1488430268918	0.194098632027738
38.2113821138211	0.178946205026635
38.2739212007505	0.150265799787537
38.3364602876798	0.119888175126398
38.3989993746091	0.0930707114706304
38.4615384615385	0.0571432353455113
38.5240775484678	0.0197564925715773
38.5866166353971	-0.00181660660156731
38.6491557223265	-0.0282403281084114
38.7116948092558	-0.0575253790003738
38.7742338961851	-0.0830108240758702
38.8367729831144	-0.107707675178342
38.8993120700438	-0.129585880854053
38.9618511569731	-0.147346036442812
39.0243902439024	-0.156670246888409
39.0869293308318	-0.166550301936926
39.1494684177611	-0.176326776057741
39.2120075046904	-0.180938011266013
39.2745465916198	-0.190381622180463
39.3370856785491	-0.190451879964549
39.3996247654784	-0.187810084980163
39.4621638524078	-0.188168077658342
39.5247029393371	-0.18148450303345
39.5872420262664	-0.172744867264651
39.6497811131958	-0.163080207533526
39.7123202001251	-0.149951357632532
39.7748592870544	-0.133317688567814
39.8373983739837	-0.110446764385445
39.8999374609131	-0.0917163557204553
39.9624765478424	-0.0741700525143966
40.0250156347717	-0.05681565545522
40.0875547217011	-0.0481734224337589
40.1500938086304	-0.0393873859151568
40.2126328955597	-0.0364462321175072
40.2751719824891	-0.0373461979396324
40.3377110694184	-0.0430763902794004
40.4002501563477	-0.0534101717682827
40.4627892432771	-0.0598430966075617
40.5253283302064	-0.0755680820700254
40.5878674171357	-0.0925791481002639
40.650406504065	-0.106720602755796
40.7129455909944	-0.125878840739992
40.7754846779237	-0.145501416251779
40.838023764853	-0.161152500449143
40.9005628517824	-0.170457982803091
40.9631019387117	-0.181907808837379
41.025641025641	-0.186543474398339
41.0881801125704	-0.176356627998312
41.1507191994997	-0.176170172068803
41.213258286429	-0.162283114690287
41.2757973733584	-0.11860252635852
41.3383364602877	-0.101100014356358
41.400875547217	-0.101229657657429
41.4634146341463	-0.0826720031606812
41.5259537210757	-0.0663958952083253
41.588492808005	-0.0577727052850115
41.6510318949343	-0.0463048046699191
41.7135709818637	-0.0347064326183346
41.776110068793	-0.0202194289929569
41.8386491557223	0.00282587354907588
41.9011882426517	0.0450779317048866
41.963727329581	0.0844562775009645
42.0262664165103	0.140239270913297
42.0888055034397	0.22987198213198
42.151344590369	0.295760003119788
42.2138836772983	0.34533476527824
42.2764227642276	0.399025198524366
42.338961851157	0.439325995561463
42.4015009380863	0.470775550662945
42.4640400250156	0.477594985685154
42.526579111945	0.466377345128629
42.5891181988743	0.448553290312326
42.6516572858036	0.419971568116004
42.714196372733	0.383982217839134
42.7767354596623	0.336804730418863
42.8392745465916	0.307323914797593
42.901813633521	0.289949113457857
42.9643527204503	0.248393298015327
43.0268918073796	0.214748724327477
43.0894308943089	0.183987755278194
43.1519699812383	0.152654638905808
43.2145090681676	0.122943330467145
43.2770481550969	0.0782320019918089
43.3395872420263	0.034110038798421
43.4021263289556	-0.00339383927060684
43.4646654158849	-0.0501388591974613
43.5272045028143	-0.10259320541949
43.5897435897436	-0.158321474717581
43.6522826766729	-0.199809582452279
43.7148217636023	-0.231202742269937
43.7773608505316	-0.271708090909884
43.8398999374609	-0.293221307105152
43.9024390243902	-0.302073713652997
43.9649781113196	-0.297822034363248
44.0275171982489	-0.28102755870171
44.0900562851782	-0.271192191607664
44.1525953721076	-0.244693082377582
44.2151344590369	-0.214956547315641
44.2776735459662	-0.195986777667102
44.3402126328956	-0.171290979383702
44.4027517198249	-0.149340227482929
44.4652908067542	-0.11774166992131
44.5278298936836	-0.0872283965263312
44.5903689806129	-0.0610373834266649
44.6529080675422	-0.0283017307643713
44.7154471544715	-0.000291649011675149
44.7779862414009	0.0391293193624682
44.8405253283302	0.0878594399748219
44.9030644152595	0.131161179769516
44.9656035021889	0.19005315184964
45.0281425891182	0.242361483581887
45.0906816760475	0.276320938615211
45.1532207629769	0.312774867563526
45.2157598499062	0.344786200027152
45.2782989368355	0.366833202064846
45.3408380237649	0.37203175784468
45.4033771106942	0.363628238163162
45.4659161976235	0.359658835905242
45.5284552845528	0.346729645653756
45.5909943714822	0.325055399675806
45.6535334584115	0.304101132769316
45.7160725453408	0.284958797870025
45.7786116322702	0.270147536574177
45.8411507191995	0.244580253351129
45.9036898061288	0.216921249573685
45.9662288930582	0.192087228307731
46.0287679799875	0.1635503604727
46.0913070669168	0.136236301488223
46.1538461538462	0.0981297707049167
46.2163852407755	0.046158808323064
46.2789243277048	0.0105623843933093
46.3414634146341	-0.0213907886707368
46.4040025015635	-0.064880283426018
46.4665415884928	-0.103897786234809
46.5290806754221	-0.13464904829215
46.5916197623515	-0.158582795107477
46.6541588492808	-0.184508899071257
46.7166979362101	-0.204295716715162
46.7792370231395	-0.211452392439426
46.8417761100688	-0.214892832899151
46.9043151969981	-0.21172445655756
46.9668542839275	-0.212365360894373
47.0293933708568	-0.214438016089722
47.0919324577861	-0.208238700178198
47.1544715447154	-0.204548054858089
47.2170106316448	-0.195121274152829
47.2795497185741	-0.189511205294012
47.3420888055034	-0.180458110468633
47.4046278924328	-0.158575739989188
47.4671669793621	-0.14419445979803
47.5297060662914	-0.126791607895402
47.5922451532208	-0.10173821547113
47.6547842401501	-0.0765622439400359
47.7173233270794	-0.0508803625800605
47.7798624140088	-0.0366310637884311
47.8424015009381	-0.0230174066154132
47.9049405878674	-0.0129671486286417
47.9674796747967	-0.0122991130368402
48.0300187617261	-0.0143307556317394
48.0925578486554	-0.0252773171252409
48.1550969355847	-0.0393184474281198
48.2176360225141	-0.0512614310115773
48.2801751094434	-0.0730509041507049
48.3427141963727	-0.100354965336654
48.4052532833021	-0.127018730301391
48.4677923702314	-0.152635442431596
48.5303314571607	-0.180792237793568
48.5928705440901	-0.213642837844738
48.6554096310194	-0.223212085543962
48.7179487179487	-0.232212425906881
48.780487804878	-0.243176711684687
48.8430268918074	-0.233004554701881
48.9055659787367	-0.227618146647785
48.968105065666	-0.196631292018943
49.0306441525954	-0.13009151002011
49.0931832395247	-0.106232226926408
49.155722326454	-0.101567186471884
49.2182614133834	-0.0742159525449749
49.2808005003127	-0.0455968387714867
49.343339587242	-0.032332557858952
49.4058786741714	-0.033182366912171
49.4684177611007	-0.0212716178541886
49.53095684803	-0.00719443871351209
49.5934959349593	0.01419800523434
49.6560350218887	0.0604751401937433
49.718574108818	0.0945000999494289
49.7811131957473	0.17434612321117
49.8436522826767	0.296190251148852
49.906191369606	0.371308745149164
49.9687304565353	0.435331775671825
50.0312695434647	0.495939369280492
50.093808630394	0.543445750048901
50.1563477173233	0.569494262740515
50.2188868042527	0.553766434865139
50.281425891182	0.532488489306554
50.3439649781113	0.494356213686687
50.4065040650407	0.436042825957079
50.46904315197	0.377748113523036
50.5315822388993	0.310436527026605
50.5941213258286	0.279411516760127
50.656660412758	0.257436472671593
50.7191994996873	0.204911587888564
50.7817385866166	0.174319859162601
50.844277673546	0.138225776847074
50.9068167604753	0.106209718476291
50.9693558474046	0.0758471161508083
51.031894934334	0.0200582756411321
51.0944340212633	-0.0200171976696078
51.1569731081926	-0.074556589065144
51.219512195122	-0.146990796967271
51.2820512820513	-0.213152540178671
51.3445903689806	-0.28078546193999
51.4071294559099	-0.312472843790703
51.4696685428393	-0.341987005266405
51.5322076297686	-0.376014996821716
51.5947467166979	-0.371214327504042
51.6572858036273	-0.355348248625359
51.7198248905566	-0.326120797368479
51.7823639774859	-0.285391569053925
51.8449030644153	-0.254814738367006
51.9074421513446	-0.206720019978943
51.9699812382739	-0.167263225073844
52.0325203252033	-0.141357631495402
52.0950594121326	-0.108899878907058
52.1575984990619	-0.0782945092132908
52.2201375859912	-0.0386135749322583
52.2826766729206	-0.00634962394393167
52.3452157598499	0.0237311144806393
52.4077548467792	0.0750372682481603
52.4702939337086	0.126246971387596
52.5328330206379	0.191711914569851
52.5953721075672	0.262936566414509
52.6579111944966	0.321733558154029
52.7204502814259	0.392469705324815
52.7829893683552	0.438689085523416
52.8455284552846	0.458942102514925
52.9080675422139	0.485254347526459
52.9706066291432	0.487547681811805
53.0331457160725	0.471661706718905
53.0956848030019	0.44178742136709
53.1582238899312	0.402178410822495
53.2207629768605	0.368237319803206
53.2833020637899	0.325265762535803
53.3458411507192	0.28531197470119
53.4083802376485	0.252335112188545
53.4709193245779	0.22113835209368
53.5334584115072	0.201114995656504
53.5959974984365	0.167172499199677
53.6585365853659	0.124127410894462
53.7210756722952	0.095823075417646
53.7836147592245	0.0571013728406639
53.8461538461538	0.0134059679342802
53.9086929330832	-0.0282281470739948
53.9712320200125	-0.0808901251652744
54.0337711069418	-0.125859424057858
54.0963101938712	-0.173354563887988
54.1588492808005	-0.21434759896234
54.2213883677298	-0.241892729383364
54.2839274546592	-0.260743199709502
54.3464665415885	-0.260881506946842
54.4090056285178	-0.259561395819773
54.4715447154472	-0.254309488777957
54.5340838023765	-0.232116672739519
54.5966228893058	-0.213973052118581
54.6591619762351	-0.198439450806595
54.7217010631645	-0.187319245352503
54.7842401500938	-0.182992333955182
54.8467792370231	-0.165539062908727
54.9093183239525	-0.158115967162763
54.9718574108818	-0.144213052864758
55.0343964978111	-0.125203283382296
55.0969355847405	-0.107819324204425
55.1594746716698	-0.0797616168721924
55.2220137585991	-0.0559793466135113
55.2845528455285	-0.0330157778908328
55.3470919324578	-0.00779340993314948
55.4096310193871	0.00603308080147862
55.4721701063164	0.0201140553749778
55.5347091932458	0.02009926788128
55.5972482801751	0.0103495767260639
55.6597873671044	0.000937578357339327
55.7223264540338	-0.0237674070361182
55.7848655409631	-0.0510406113194523
55.8474046278924	-0.0715335985210574
55.9099437148218	-0.104347356340033
55.9724828017511	-0.137631478495322
56.0350218886804	-0.172246372764925
56.0975609756098	-0.208737565663721
56.1601000625391	-0.242336520511453
56.2226391494684	-0.27429352981032
56.2851782363977	-0.305891441433846
56.3477173233271	-0.322761190609001
56.4102564102564	-0.322956193237709
56.4727954971857	-0.309799496703034
56.5353345841151	-0.296760939374961
56.5978736710444	-0.24028463741312
56.6604127579737	-0.148449856980915
56.7229518449031	-0.111320394027823
56.7854909318324	-0.0882404605830997
56.8480300187617	-0.0471936254357392
56.9105691056911	-0.0206075365773091
56.9731081926204	0.00853100666393405
57.0356472795497	0.0276824090328991
57.098186366479	0.0281449645713687
57.1607254534084	0.047070414700237
57.2232645403377	0.0853513426639679
57.285803627267	0.143452352871162
57.3483427141964	0.196601694861126
57.4108818011257	0.282310836845311
57.473420888055	0.417967050880452
57.5359599749844	0.495241560814393
57.5984990619137	0.554165024435073
57.661038148843	0.61940249505692
57.7235772357724	0.650220963169331
57.7861163227017	0.674251738634943
57.848655409631	0.631775491154242
57.9111944965603	0.557777229402984
57.9737335834897	0.500416804394202
58.036272670419	0.4077204282083
58.0988117573483	0.324194377344805
58.1613508442777	0.240886987547054
58.223889931207	0.184208881110288
58.2864290181363	0.16006984102518
58.3489681050657	0.0964564296102853
58.411507191995	0.0504972826758236
58.4740462789243	0.0241794409917964
58.5365853658537	-0.0130441841950525
58.599124452783	-0.0421120820130784
58.6616635397123	-0.106256118084659
58.7242026266416	-0.175766721023395
58.786741713571	-0.227189493810805
58.8492808005003	-0.320096623696911
58.9118198874296	-0.38594406199205
58.974358974359	-0.432527471101605
59.0368980612883	-0.452017198538898
59.0994371482176	-0.43613938967871
59.161976235147	-0.441318742987469
59.2245153220763	-0.402430277939429
59.2870544090056	-0.333535549364351
59.349593495935	-0.274020644260876
59.4121325828643	-0.19767846954931
59.4746716697936	-0.150645452886198
59.5372107567229	-0.0957081535809846
59.5997498436523	-0.0406785428796171
59.6622889305816	-0.0230446501984029
59.7248280175109	0.00811218512957699
59.7873671044403	0.0466383588787747
59.8499061913696	0.0933973391862109
59.9124452782989	0.160340517019399
59.9749843652283	0.206564597841712
60.0375234521576	0.276542172948151
60.1000625390869	0.357827618946789
60.1626016260163	0.42801252505019
60.2251407129456	0.50210328038048
60.2876797998749	0.545345795723502
60.3502188868042	0.588442596104831
60.4127579737336	0.597398375828158
60.4752970606629	0.547833012559985
60.5378361475922	0.513775846996151
60.6003752345216	0.4667734341079
60.6629143214509	0.400979772641969
60.7254534083802	0.331783137009638
60.7879924953096	0.258114679861719
60.8505315822389	0.213550973805693
60.9130706691682	0.174785733926907
60.9756097560976	0.131298989010957
61.0381488430269	0.101952636493831
61.1006879299562	0.0732581794154964
61.1632270168856	0.0517859928376561
61.2257661038149	0.0185212304973025
61.2883051907442	-0.024139459039759
61.3508442776735	-0.062273073161994
61.4133833646029	-0.106259511063407
61.4759224515322	-0.15326696265975
61.5384615384615	-0.203024505912643
61.6010006253909	-0.25091275620145
61.6635397123202	-0.263702712997321
61.7260787992495	-0.264866106550745
61.7886178861789	-0.268368326548528
61.8511569731082	-0.24710661784958
61.9136960600375	-0.213218740446696
61.9762351469669	-0.178700265369528
62.0387742338962	-0.154458428461886
62.1013133208255	-0.134580016211018
62.1638524077548	-0.111988219765002
62.2263914946842	-0.0975081907555385
62.2889305816135	-0.090896942049644
62.3514696685428	-0.089730661611538
62.4140087554722	-0.0880215612076167
62.4765478424015	-0.0714559208009648
62.5390869293308	-0.0528940447811736
62.6016260162602	-0.0391114048431996
62.6641651031895	-0.0160594095375571
62.7267041901188	0.00754827011195558
62.7892432770482	0.0256382883735862
62.8517823639775	0.0382309804975682
62.9143214509068	0.0404214675639486
62.9768605378361	0.0368845055037449
63.0393996247655	0.0198456929770898
63.1019387116948	-0.00741457087636927
63.1644777986241	-0.042662028591861
63.2270168855535	-0.0796740916541125
63.2895559724828	-0.114501886756088
63.3520950594121	-0.157605220498393
63.4146341463415	-0.187197658061385
63.4771732332708	-0.206759914226061
63.5397123202001	-0.234092641039276
63.6022514071295	-0.262627453022457
63.6647904940588	-0.292842216545664
63.7273295809881	-0.332586756403496
63.7898686679174	-0.357597065271837
63.8524077548468	-0.405737400611714
63.9149468417761	-0.441658738054486
63.9774859287054	-0.444059378904483
64.0400250156348	-0.416990449781982
64.1025641025641	-0.373638893993776
64.1651031894934	-0.320381238825881
64.2276422764228	-0.202538092544145
64.2901813633521	-0.0689511786341385
64.3527204502814	-0.00860866626431793
64.4152595372108	0.0510086951544369
64.4777986241401	0.108493254018501
64.5403377110694	0.151475868846189
64.6028767979987	0.214204148432167
64.6654158849281	0.213643814408271
64.7279549718574	0.212135815155593
64.7904940587867	0.235342972026004
64.8530331457161	0.274994244156681
64.9155722326454	0.339269107828612
64.9781113195747	0.394748242092901
65.0406504065041	0.50710280641404
65.1031894934334	0.640524461949416
65.1657285803627	0.684797538472565
65.2282676672921	0.725260605434455
65.2908067542214	0.733192682691753
65.3533458411507	0.714769600340406
65.41588492808	0.673194361522253
65.4784240150094	0.529150344179997
65.5409631019387	0.401500048862458
65.603502188868	0.281210208437136
65.6660412757974	0.145922409359376
65.7285803627267	0.0560735337203304
65.791119449656	-0.0163598852437402
65.8536585365854	-0.0440341121915
65.9161976235147	-0.0653675577024731
65.978736710444	-0.122694361802146
66.0412757973734	-0.144357642881513
66.1038148843027	-0.174237896674152
66.166353971232	-0.204951746127715
66.2288930581613	-0.247644551649947
66.2914321450907	-0.333541538932336
66.35397123202	-0.3876001226523
66.4165103189493	-0.437301090136082
66.4790494058787	-0.494815171829238
66.541588492808	-0.492430580992204
66.6041275797373	-0.470094984699575
66.6666666666667	-0.394292966595055
66.729205753596	-0.30858961235733
66.7917448405253	-0.241165910717107
66.8542839274547	-0.13105426626373
66.916823014384	-0.0322065876818036
66.9793621013133	0.0430669502933392
67.0419011882426	0.109982421409227
67.104440275172	0.144167546155636
67.1669793621013	0.186435894758878
67.2295184490306	0.202618037003334
67.29205753596	0.206137507532776
67.3545966228893	0.24508461693459
67.4171357098186	0.284329123958872
67.479674796748	0.3398252788024
67.5422138836773	0.399039363576039
67.6047529706066	0.448631068597674
67.667292057536	0.514431927439456
67.7298311444653	0.56714926182396
67.7923702313946	0.590681296110075
67.8549093183239	0.57819714952564
67.9174484052533	0.531758625750281
67.9799874921826	0.469912766319468
68.042526579112	0.35984248820068
68.1050656660413	0.248487606531977
68.1676047529706	0.168520425835223
68.2301438398999	0.0998943619967164
68.2926829268293	0.0368329009509728
68.3552220137586	-0.00571243576303884
68.4177611006879	-0.0266545949822959
68.4803001876173	-0.0275916466616934
68.5428392745466	-0.0317373651368853
68.6053783614759	-0.038141656513121
68.6679174484052	-0.0512900864853446
68.7304565353346	-0.0757268969293509
68.7929956222639	-0.102606597812033
68.8555347091933	-0.140186073603286
68.9180737961226	-0.182408250155254
68.9806128830519	-0.201601222248901
69.0431519699812	-0.202857493477175
69.1056910569106	-0.204180054607284
69.1682301438399	-0.191850825815898
69.2307692307692	-0.145886949345383
69.2933083176986	-0.0870022795684588
69.3558474046279	-0.0417137235561569
69.4183864915572	-0.00776969834727535
69.4809255784865	0.0184568466512796
69.5434646654159	0.0316760940493842
69.6060037523452	0.0318833102178938
69.6685428392746	0.0224083689580297
69.7310819262039	0.00215680178755846
69.7936210131332	-0.00886154363508306
69.8561601000625	-0.01690934258108
69.9186991869919	-0.0267510122200942
69.9812382739212	-0.0254120479285244
70.0437773608505	-0.00467920178732362
70.1063164477799	0.0176755413273302
70.1688555347092	0.0317557260885154
70.2313946216385	0.0372201691135129
70.2939337085678	0.0334404541581827
70.3564727954972	0.0127629955864321
70.4190118824265	-0.0148077572814955
70.4815509693559	-0.056094229512882
70.5440900562852	-0.110740410749887
70.6066291432145	-0.153616010217592
70.6691682301438	-0.203801575715265
70.7317073170732	-0.242926320112172
70.7942464040025	-0.268450821193617
70.8567854909318	-0.26778053881087
70.9193245778612	-0.253596529648312
70.9818636647905	-0.254006946197023
71.0444027517198	-0.265082933999241
71.1069418386491	-0.271748572856256
71.1694809255785	-0.302796267796213
71.2320200125078	-0.344389148383718
71.2945590994372	-0.39939887580976
71.3570981863665	-0.448567866266139
71.4196372732958	-0.491266111342955
71.4821763602251	-0.530204622926355
71.5447154471545	-0.525703691911807
71.6072545340838	-0.443912028309049
71.6697936210131	-0.322135193289235
71.7323327079425	-0.194651581530984
71.7948717948718	-0.0910792699360212
71.8574108818011	0.0308373704119361
71.9199499687304	0.180467883417876
71.9824890556598	0.284800412574939
72.0450281425891	0.320737965588348
72.1075672295185	0.320951227054844
72.1701063164478	0.299774479150151
72.2326454033771	0.280253673468011
72.2951844903064	0.247522895314859
72.3577235772358	0.233470305075603
72.4202626641651	0.275615082690486
72.4828017510944	0.36245084261627
72.5453408380238	0.457666520093859
72.6078799249531	0.531187658372309
72.6704190118824	0.631689433577753
72.7329580988118	0.728502947205406
72.7954971857411	0.743588333508082
72.8580362726704	0.670959009027098
72.9205753595998	0.556568568794726
72.9831144465291	0.419519012928742
73.0456535334584	0.270750734942427
73.1081926203877	0.108197305319375
73.1707317073171	0.000980701644787354
73.2332707942464	-0.0539208969255779
73.2958098811757	-0.0945013982788915
73.3583489681051	-0.119142325200462
73.4208880550344	-0.121236594485886
73.4834271419637	-0.0979967571563467
73.5459662288931	-0.0810017845542307
73.6085053158224	-0.107856745835611
73.6710444027517	-0.1648754823076
73.7335834896811	-0.231007491295002
73.7961225766104	-0.302942946122442
73.8586616635397	-0.384994112410778
73.921200750469	-0.442837092366215
73.9837398373984	-0.443467331117397
74.0462789243277	-0.393139004838937
74.108818011257	-0.326213197356206
74.1713570981864	-0.231687432202568
74.2338961851157	-0.100972201912937
74.296435272045	0.0170631958342515
74.3589743589744	0.119058645619037
74.4215134459037	0.180503199878524
74.484052532833	0.207447553920668
74.5465916197624	0.215665375949179
74.6091307066917	0.19144969610982
74.671669793621	0.15261866013435
74.7342088805503	0.131957341056696
74.7967479674797	0.141206596702576
74.859287054409	0.169983026233907
74.9218261413383	0.211535891979333
74.9843652282677	0.284286365955341
75.046904315197	0.377544183100867
75.1094434021263	0.452054127469722
75.1719824890557	0.488562443883983
75.234521575985	0.480653392011123
75.2970606629143	0.438224542430551
75.3595997498437	0.359805683489493
75.422138836773	0.255183066125461
75.4846779237023	0.148210534506306
75.5472170106316	0.0761126547027534
75.609756097561	0.0322716933617022
75.6722951844903	0.0032564921661845
75.7348342714196	-0.0118231163682354
75.797373358349	0.00756596824213726
75.8599124452783	0.0409239715109838
75.9224515322076	0.0563409904719143
75.984990619137	0.0485545419064944
76.0475297060663	0.0272818364208937
76.1100687929956	0.00267706066880637
76.172607879925	-0.040271330669315
76.2351469668543	-0.095841321786253
76.2976860537836	-0.142293369510821
76.3602251407129	-0.148606916570692
76.4227642276423	-0.130754787334345
76.4853033145716	-0.112456665788639
76.5478424015009	-0.0685432504777037
76.6103814884303	-0.00690629210246188
76.6729205753596	0.0394650870798582
76.7354596622889	0.0745694697657459
76.7979987492183	0.0829371218284188
76.8605378361476	0.0794019592586695
76.9230769230769	0.0495944654332196
76.9856160100063	0.00971984844838189
77.0481550969356	-0.027619106793146
77.1106941838649	-0.063936999855777
77.1732332707942	-0.0736325410861138
77.2357723577236	-0.0636017164952032
77.2983114446529	-0.0541862275987056
77.3608505315822	-0.0289235249773002
77.4233896185116	0.00460914824313878
77.4859287054409	0.0289992551735985
77.5484677923702	0.0255626851776691
77.6110068792996	0.0114172586327794
77.6735459662289	-0.0046396979021419
77.7360850531582	-0.0429110082599996
77.7986241400876	-0.0949563603089141
77.8611632270169	-0.129851242826044
77.9237023139462	-0.154560334064544
77.9862414008755	-0.171723059026386
78.0487804878049	-0.174524405690331
78.1113195747342	-0.171089622720703
78.1738586616635	-0.161345697678446
78.2363977485929	-0.152653326404915
78.2989368355222	-0.160610508828106
78.3614759224515	-0.186950678232147
78.4240150093809	-0.208221315483296
78.4865540963102	-0.241927560060171
78.5490931832395	-0.315082030823769
78.6116322701689	-0.359089263006788
78.6741713570982	-0.398816918045371
78.7367104440275	-0.437422291989845
78.7992495309568	-0.451706849540428
78.8617886178862	-0.46104118883366
78.9243277048155	-0.474277460164853
78.9868667917448	-0.456725097972274
79.0494058786742	-0.446802849602833
79.1119449656035	-0.339646922543968
79.1744840525328	-0.236831213333551
79.2370231394622	-0.131122305218991
79.2995622263915	-0.0579314795809815
79.3621013133208	0.0116626112035071
79.4246404002502	0.116398494616715
79.4871794871795	0.223201732275655
79.5497185741088	0.264311125450141
79.6122576610381	0.284011402644543
79.6747967479675	0.289146879090377
79.7373358348968	0.300971998624098
79.7998749218261	0.319547679272717
79.8624140087555	0.344173316397953
79.9249530956848	0.413467300304639
79.9874921826141	0.482338945295946
80.0500312695435	0.538796578174392
80.1125703564728	0.559824006689139
80.1751094434021	0.573127102931452
80.2376485303315	0.586675223980349
80.3001876172608	0.574523293192745
80.3627267041901	0.476824975139475
80.4252657911194	0.358662904412302
80.4878048780488	0.236282643324609
80.5503439649781	0.136663441580927
80.6128830519074	0.0522318392360675
80.6754221388368	-0.000884284237586518
80.7379612257661	-0.0218353726336702
80.8005003126954	-0.0393192503167552
80.8630393996248	-0.0736409378643388
80.9255784865541	-0.0982304155791523
80.9881175734834	-0.113690220104709
81.0506566604128	-0.133132463890832
81.1131957473421	-0.174137760600727
81.1757348342714	-0.239804328902512
81.2382739212007	-0.292547075826814
81.3008130081301	-0.323912959520905
81.3633520950594	-0.328690449845808
81.4258911819887	-0.307289701373097
81.4884302689181	-0.247208191050362
81.5509693558474	-0.158057572546321
81.6135084427767	-0.0790946670237528
81.6760475297061	-0.0209801673667699
81.7385866166354	0.0348709001146376
81.8011257035647	0.0942917376553075
81.8636647904941	0.124699159350593
81.9262038774234	0.128890460514654
81.9887429643527	0.110399049153344
82.0512820512821	0.0975041893224464
82.1138211382114	0.0954219855104621
82.1763602251407	0.104122538443199
82.23889931207	0.128090240580154
82.3014383989994	0.173927663561676
82.3639774859287	0.227739819585503
82.426516572858	0.268971310371764
82.4890556597874	0.292301431752165
82.5515947467167	0.316946860191757
82.614133833646	0.316268117287058
82.6766729205754	0.278970359944235
82.7392120075047	0.229410926581331
82.801751094434	0.186069832098064
82.8642901813634	0.152883918617387
82.9268292682927	0.109709280155831
82.989368355222	0.0898470583723798
83.0519074421513	0.0978695552778073
83.1144465290807	0.113234086940487
83.17698561601	0.122556975854619
83.2395247029393	0.117052348913822
83.3020637898687	0.107865318130254
83.364602876798	0.0949667433091724
83.4271419637273	0.0580396823860295
83.4896810506567	0.0167920382196969
83.552220137586	-0.015762184711614
83.6147592245153	-0.0352736160255552
83.6772983114447	-0.0428689395233841
83.739837398374	-0.0476461054122918
83.8023764853033	-0.030715527098057
83.8649155722326	-0.0093262832824883
83.927454659162	0.0118820607833398
83.9899937460913	0.0253370042962903
84.0525328330206	0.0244990112267262
84.11507191995	0.0205035153531614
84.1776110068793	0.0120917188759481
84.2401500938086	-0.00524994758520195
84.302689180738	-0.034611013914871
84.3652282676673	-0.055118451338759
84.4277673545966	-0.0478956339848692
84.490306441526	-0.0470992225884887
84.5528455284553	-0.0512518118864054
84.6153846153846	-0.0372506447993398
84.6779237023139	-0.0200965033260822
84.7404627892433	-0.0165303969984348
84.8030018761726	-0.0193300982627014
84.8655409631019	-0.0259511532764767
84.9280800500313	-0.0365013508047047
84.9906191369606	-0.0525186046159205
85.0531582238899	-0.0667930496412974
85.1156973108193	-0.0804708122074006
85.1782363977486	-0.08283210825923
85.2407754846779	-0.0824573657557717
85.3033145716073	-0.0863885327850383
85.3658536585366	-0.0979178935546203
85.4283927454659	-0.107705426775813
85.4909318323952	-0.129294787145918
85.5534709193246	-0.1590972661829
85.6160100062539	-0.199280925133707
85.6785490931832	-0.237453345815608
85.7410881801126	-0.272614908557415
85.8036272670419	-0.303081005576111
85.8661663539712	-0.342222227317351
85.9287054409006	-0.361240612735498
85.9912445278299	-0.382265362902689
86.0537836147592	-0.397458030416124
86.1163227016886	-0.445001203708369
86.1788617886179	-0.469358828159646
86.2414008755472	-0.507048558615766
86.3039399624765	-0.523662983479094
86.3664790494059	-0.559479606521719
86.4290181363352	-0.53550691953318
86.4915572232645	-0.428667199378107
86.5540963101939	-0.270735747910017
86.6166353971232	-0.128393769473269
86.6791744840525	-0.0220728988853461
86.7417135709819	0.0907372764794731
86.8042526579112	0.234331602064753
86.8667917448405	0.347091309742097
86.9293308317699	0.364254193405082
86.9918699186992	0.344472056671312
87.0544090056285	0.311077163136462
87.1169480925578	0.311719070473098
87.1794871794872	0.305200749974641
87.2420262664165	0.352313969561636
87.3045653533458	0.426726167360873
87.3671044402752	0.528875108849476
87.4296435272045	0.591065709731456
87.4921826141338	0.613270085953568
87.5547217010632	0.602841471269899
87.6172607879925	0.568294709503836
87.6797998749218	0.474947402216691
87.7423389618512	0.322681397426138
87.8048780487805	0.1701842043669
87.8674171357098	0.0576629017503925
87.9299562226391	-0.00719428741723219
87.9924953095685	-0.0510758629504398
88.0550343964978	-0.0583415690402733
88.1175734834271	-0.0457050545096183
88.1801125703565	-0.0294990099593276
88.2426516572858	-0.042545264298425
88.3051907442151	-0.0646268677253669
88.3677298311445	-0.101030631617964
88.4302689180738	-0.151376973831579
88.4928080050031	-0.224975193468207
88.5553470919325	-0.292998453219069
88.6178861788618	-0.31615811657081
88.6804252657911	-0.296076441724852
88.7429643527204	-0.242284256167915
88.8055034396498	-0.166329998298024
88.8680425265791	-0.0685806084967507
88.9305816135084	0.0100516925194911
88.9931207004378	0.0644624593270036
89.0556597873671	0.0956041222871537
89.1181988742964	0.109598742192697
89.1807379612258	0.110409629440947
89.2432770481551	0.0883119515276841
89.3058161350844	0.051029154418227
89.3683552220138	0.0365475124693214
89.4308943089431	0.0592953810190326
89.4934333958724	0.0967459033025232
89.5559724828017	0.127549114212652
89.6185115697311	0.170712034281207
89.6810506566604	0.210581792304585
89.7435897435897	0.22294575473863
89.8061288305191	0.208942902063772
89.8686679174484	0.190364615092257
89.9312070043777	0.169913356086375
89.9937460913071	0.14588477992582
90.0562851782364	0.116632310465788
90.1188242651657	0.104021813501388
90.1813633520951	0.133348317724026
90.2439024390244	0.165861237121682
90.3064415259537	0.175158330009268
90.368980612883	0.18430617988849
90.4315196998124	0.193225766119359
90.4940587867417	0.183362727366002
90.556597873671	0.150016220409671
90.6191369606004	0.097537541355345
90.6816760475297	0.0634260008851646
90.744215134459	0.0486869586315718
90.8067542213884	0.0343923025636793
90.8692933083177	0.0157241245646791
90.931832395247	0.0195163817141023
90.9943714821764	0.0454229069641163
91.0569105691057	0.0592235115721196
91.119449656035	0.0568012875558377
91.1819887429644	0.0397796733395737
91.2445278298937	0.0215177600464159
91.307066916823	0.000227415055868646
91.3696060037524	-0.0174414047443934
91.4321450906817	-0.0363525242163405
91.494684177611	-0.0339839170628847
91.5572232645403	-0.0197589194062261
91.6197623514697	-0.0123803697575252
91.682301438399	-0.00609233518620605
91.7448405253283	-0.00153339952951251
91.8073796122577	0.0123479515225033
91.869918699187	0.00107905747749476
91.9324577861163	-0.0281228221292206
91.9949968730457	-0.0480218956251863
92.057535959975	-0.066503465295399
92.1200750469043	-0.0809867328542983
92.1826141338337	-0.0840179725265471
92.245153220763	-0.0671180941640049
92.3076923076923	-0.048895678113038
92.3702313946216	-0.036539855490274
92.432770481551	-0.0286861549609436
92.4953095684803	-0.0280047442480102
92.5578486554096	-0.0388828604150182
92.620387742339	-0.0621591077900198
92.6829268292683	-0.10453692273846
92.7454659161976	-0.146863033453818
92.808005003127	-0.185889136043108
92.8705440900563	-0.208246706721405
92.9330831769856	-0.234108793282224
92.995622263915	-0.252561122814585
93.0581613508443	-0.267079814144294
93.1207004377736	-0.278119952580556
93.1832395247029	-0.278069247033415
93.2457786116323	-0.338635572396832
93.3083176985616	-0.374398578003417
93.3708567854909	-0.418007425436046
93.4333958724203	-0.475659538059428
93.4959349593496	-0.541665414652683
93.5584740462789	-0.567348482078725
93.6210131332083	-0.577036739739527
93.6835522201376	-0.555182290782658
93.7460913070669	-0.533486870708608
93.8086303939963	-0.40201449004809
93.8711694809256	-0.224802273365387
93.9337085678549	-0.0639269835043862
93.9962476547842	0.0186624719550329
94.0587867417136	0.0987864677209849
94.1213258286429	0.197075396341725
94.1838649155722	0.30582161364994
94.2464040025016	0.343596175388762
94.3089430894309	0.327190360133549
94.3714821763602	0.315526605998252
94.4340212632896	0.335177582913412
94.4965603502189	0.384118557695869
94.5590994371482	0.445787611993729
94.6216385240776	0.518830857760716
94.6841776110069	0.586001189325906
94.7467166979362	0.622150731837564
94.8092557848655	0.571674203565918
94.8717948717949	0.503021675510019
94.9343339587242	0.434800924472765
94.9968730456535	0.366272533114268
95.0594121325829	0.249760213817951
95.1219512195122	0.135481287349621
95.1844903064415	0.0597867936074588
95.2470293933709	0.0318212878755823
95.3095684803002	0.0113793305750971
95.3721075672295	-0.000195741894648921
95.4346466541589	-0.0160179015040267
95.4971857410882	-0.0396280280219631
95.5597248280175	-0.0837368870165926
95.6222639149468	-0.149659329147641
95.6848030018762	-0.193518401155049
95.7473420888055	-0.219650347283791
95.8098811757348	-0.2433767783877
95.8724202626642	-0.255117546352651
95.9349593495935	-0.234758176149718
95.9974984365228	-0.17740013385811
96.0600375234522	-0.113876955055208
96.1225766103815	-0.0775560646320297
96.1851156973108	-0.0413019672645887
96.2476547842402	-0.0169116170836227
96.3101938711695	-0.00327071337568629
96.3727329580988	-0.00240118924479099
96.4352720450281	0.00282137880245326
96.4978111319575	0.0293199220507959
96.5603502188868	0.0583785674487384
96.6228893058161	0.0746160864235852
96.6854283927455	0.0958261124341643
96.7479674796748	0.126674281027724
96.8105065666041	0.144895389191281
96.8730456535335	0.148387172726754
96.9355847404628	0.125219397358671
96.9981238273921	0.0957407578712129
97.0606629143215	0.0848033456553958
97.1232020012508	0.0916189090129893
97.1857410881801	0.108375958035653
97.2482801751094	0.141610584509621
97.3108192620388	0.171874212612558
97.3733583489681	0.195376329182751
97.4358974358974	0.200568736873623
97.4984365228268	0.210197031393908
97.5609756097561	0.218918824337177
97.6235146966854	0.195256508724402
97.6860537836148	0.153841648920724
97.7485928705441	0.11904616022101
97.8111319574734	0.122481810941254
97.8736710444028	0.129640363580839
97.9362101313321	0.125862742932994
97.9987492182614	0.132142007488855
98.0612883051907	0.142922813419486
98.1238273921201	0.120629223174325
98.1863664790494	0.0947410151106875
98.2489055659787	0.059856241997113
98.3114446529081	0.03644601797203
98.3739837398374	0.0264455887254484
98.4365228267667	0.00691755115473161
98.4990619136961	-0.014497326912961
98.5616010006254	-0.0239307712434521
98.6241400875547	-0.0111380635632397
98.6866791744841	0.00395269602050161
98.7492182614134	0.0124152600761481
98.8117573483427	0.00874261340770716
98.874296435272	0.00615667862707154
98.9368355222014	-0.00641176291525039
98.9993746091307	-0.0241996137236947
99.06191369606	-0.0420859135756504
99.1244527829894	-0.0390782477969177
99.1869918699187	-0.0362919792150529
99.249530956848	-0.0481220514474351
99.3120700437774	-0.0471879307314974
99.3746091307067	-0.0389052596301262
99.437148217636	-0.03156159769273
99.4996873045654	-0.0283486245379651
99.5622263914947	-0.0324224008675202
99.624765478424	-0.0508521771630857
99.6873045653533	-0.061753931499075
99.7498436522827	-0.0760609341742617
99.812382739212	-0.0803388951089856
99.8749218261413	-0.0899033837912716
99.9374609130707	-0.100001540913497
100	-0.10966897801306

==> figz/waveform_quant.dat <==
0	-0.03125
0.0625390869293308	-0.03125
0.125078173858662	0.03125
0.187617260787992	-0.03125
0.250156347717323	-0.03125
0.312695434646654	0.03125
0.375234521575985	-0.03125
0.437773608505316	-0.03125
0.500312695434647	-0.03125
0.562851782363977	-0.03125
0.625390869293308	-0.03125
0.687929956222639	0.03125
0.75046904315197	-0.03125
0.813008130081301	-0.03125
0.875547217010632	-0.03125
0.938086303939963	-0.03125
1.00062539086929	-0.03125
1.06316447779862	-0.03125
1.12570356472795	-0.03125
1.18824265165729	-0.03125
1.25078173858662	-0.03125
1.31332082551595	-0.03125
1.37585991244528	-0.03125
1.43839899937461	-0.03125
1.50093808630394	-0.03125
1.56347717323327	-0.03125
1.6260162601626	-0.03125
1.68855534709193	-0.03125
1.75109443402126	-0.03125
1.81363352095059	-0.03125
1.87617260787993	-0.03125
1.93871169480926	-0.03125
2.00125078173859	-0.03125
2.06378986866792	-0.03125
2.12632895559725	-0.03125
2.18886804252658	-0.03125
2.25140712945591	-0.03125
2.31394621638524	-0.03125
2.37648530331457	-0.03125
2.4390243902439	-0.03125
2.50156347717323	-0.03125
2.56410256410256	-0.03125
2.62664165103189	-0.03125
2.68918073796123	-0.03125
2.75171982489056	-0.03125
2.81425891181989	-0.03125
2.87679799874922	-0.03125
2.93933708567855	-0.03125
3.00187617260788	-0.03125
3.06441525953721	0.03125
3.12695434646654	-0.03125
3.18949343339587	-0.03125
3.2520325203252	-0.03125
3.31457160725453	-0.03125
3.37711069418387	-0.03125
3.4396497811132	-0.03125
3.50218886804253	-0.03125
3.56472795497186	-0.03125
3.62726704190119	0.03125
3.68980612883052	-0.03125
3.75234521575985	-0.03125
3.81488430268918	0.03125
3.87742338961851	0.03125
3.93996247654784	0.03125
4.00250156347717	0.03125
4.0650406504065	0.03125
4.12757973733583	0.03125
4.19011882426517	0.03125
4.2526579111945	0.03125
4.31519699812383	0.03125
4.37773608505316	0.03125
4.44027517198249	0.03125
4.50281425891182	0.03125
4.56535334584115	0.03125
4.62789243277048	0.03125
4.69043151969981	0.03125
4.75297060662914	0.03125
4.81550969355847	0.03125
4.8780487804878	0.03125
4.94058786741714	0.03125
5.00312695434647	0.03125
5.0656660412758	0.03125
5.12820512820513	0.03125
5.19074421513446	0.03125
5.25328330206379	0.03125
5.31582238899312	0.03125
5.37836147592245	0.03125
5.44090056285178	0.03125
5.50343964978111	0.03125
5.56597873671044	0.03125
5.62851782363977	0.03125
5.69105691056911	0.03125
5.75359599749844	0.03125
5.81613508442777	0.03125
5.8786741713571	0.03125
5.94121325828643	0.03125
6.00375234521576	0.03125
6.06629143214509	0.03125
6.12883051907442	0.03125
6.19136960600375	-0.03125
6.25390869293308	-0.03125
6.31644777986241	-0.03125
6.37898686679174	-0.03125
6.44152595372108	-0.03125
6.50406504065041	-0.03125
6.56660412757974	-0.03125
6.62914321450907	-0.03125
6.6916823014384	-0.03125
6.75422138836773	-0.03125
6.81676047529706	-0.03125
6.87929956222639	-0.03125
6.94183864915572	-0.03125
7.00437773608505	-0.03125
7.06691682301438	-0.03125
7.12945590994372	-0.03125
7.19199499687305	-0.03125
7.25453408380238	-0.03125
7.31707317073171	-0.03125
7.37961225766104	-0.03125
7.44215134459037	-0.03125
7.5046904315197	-0.03125
7.56722951844903	-0.03125
7.62976860537836	-0.03125
7.69230769230769	-0.03125
7.75484677923702	-0.03125
7.81738586616635	-0.03125
7.87992495309568	-0.03125
7.94246404002502	-0.03125
8.00500312695435	-0.03125
8.06754221388368	-0.03125
8.13008130081301	-0.03125
8.19262038774234	-0.03125
8.25515947467167	-0.03125
8.317698561601	-0.03125
8.38023764853033	-0.03125
8.44277673545966	-0.03125
8.50531582238899	-0.03125
8.56785490931832	-0.03125
8.63039399624765	-0.03125
8.69293308317699	-0.03125
8.75547217010632	-0.09375
8.81801125703565	-0.09375
8.88055034396498	-0.09375
8.94308943089431	-0.09375
9.00562851782364	-0.09375
9.06816760475297	-0.09375
9.1307066916823	-0.09375
9.19324577861163	-0.09375
9.25578486554096	-0.09375
9.31832395247029	-0.09375
9.38086303939962	-0.09375
9.44340212632896	-0.09375
9.50594121325829	-0.03125
9.56848030018762	-0.03125
9.63101938711695	-0.03125
9.69355847404628	-0.03125
9.75609756097561	-0.03125
9.81863664790494	0.03125
9.88117573483427	0.03125
9.9437148217636	0.03125
10.0062539086929	0.03125
10.0687929956223	0.09375
10.1313320825516	0.09375
10.1938711694809	0.09375
10.2564102564103	0.15625
10.3189493433396	0.15625
10.3814884302689	0.15625
10.4440275171982	0.21875
10.5065666041276	0.21875
10.5691056910569	0.28125
10.6316447779862	0.28125
10.6941838649156	0.28125
10.7567229518449	0.28125
10.8192620387742	0.21875
10.8818011257036	0.21875
10.9443402126329	0.21875
11.0068792995622	0.15625
11.0694183864916	0.15625
11.1319574734209	0.15625
11.1944965603502	0.09375
11.2570356472795	0.09375
11.3195747342089	0.09375
11.3821138211382	0.09375
11.4446529080675	0.03125
11.5071919949969	0.03125
11.5697310819262	0.03125
11.6322701688555	-0.03125
11.6948092557849	-0.03125
11.7573483427142	-0.03125
11.8198874296435	-0.09375
11.8824265165729	-0.09375
11.9449656035022	-0.15625
12.0075046904315	-0.15625
12.0700437773609	-0.15625
12.1325828642902	-0.15625
12.1951219512195	-0.15625
12.2576610381488	-0.15625
12.3202001250782	-0.15625
12.3827392120075	-0.15625
12.4452782989368	-0.15625
12.5078173858662	-0.15625
12.5703564727955	-0.09375
12.6328955597248	-0.09375
12.6954346466542	-0.09375
12.7579737335835	-0.09375
12.8205128205128	-0.09375
12.8830519074422	-0.03125
12.9455909943715	-0.03125
13.0081300813008	-0.03125
13.0706691682301	0.03125
13.1332082551595	0.03125
13.1957473420888	0.03125
13.2582864290181	0.09375
13.3208255159475	0.09375
13.3833646028768	0.09375
13.4459036898061	0.15625
13.5084427767355	0.15625
13.5709818636648	0.15625
13.6335209505941	0.15625
13.6960600375235	0.15625
13.7585991244528	0.15625
13.8211382113821	0.15625
13.8836772983114	0.15625
13.9462163852408	0.15625
14.0087554721701	0.15625
14.0712945590994	0.15625
14.1338336460288	0.15625
14.1963727329581	0.15625
14.2589118198874	0.15625
14.3214509068168	0.09375
14.3839899937461	0.09375
14.4465290806754	0.09375
14.5090681676048	0.03125
14.5716072545341	0.03125
14.6341463414634	0.03125
14.6966854283927	-0.03125
14.7592245153221	-0.03125
14.8217636022514	-0.03125
14.8843026891807	-0.03125
14.9468417761101	-0.03125
15.0093808630394	-0.09375
15.0719199499687	-0.09375
15.1344590368981	-0.09375
15.1969981238274	-0.09375
15.2595372107567	-0.09375
15.3220762976861	-0.09375
15.3846153846154	-0.09375
15.4471544715447	-0.09375
15.509693558474	-0.09375
15.5722326454034	-0.09375
15.6347717323327	-0.09375
15.697310819262	-0.09375
15.7598499061914	-0.09375
15.8223889931207	-0.09375
15.88492808005	-0.09375
15.9474671669794	-0.09375
16.0100062539087	-0.09375
16.072545340838	-0.09375
16.1350844277674	-0.09375
16.1976235146967	-0.09375
16.260162601626	-0.09375
16.3227016885553	-0.09375
16.3852407754847	-0.09375
16.447779862414	-0.09375
16.5103189493433	-0.09375
16.5728580362727	-0.09375
16.635397123202	-0.09375
16.6979362101313	-0.09375
16.7604752970607	-0.09375
16.82301438399	-0.09375
16.8855534709193	-0.09375
16.9480925578487	-0.09375
17.010631644778	-0.09375
17.0731707317073	-0.09375
17.1357098186366	-0.09375
17.198248905566	-0.09375
17.2607879924953	-0.03125
17.3233270794246	-0.09375
17.385866166354	-0.03125
17.4484052532833	-0.03125
17.5109443402126	-0.03125
17.573483427142	-0.03125
17.6360225140713	-0.03125
17.6985616010006	0.03125
17.76110068793	0.03125
17.8236397748593	0.03125
17.8861788617886	0.09375
17.9487179487179	0.09375
18.0112570356473	0.15625
18.0737961225766	0.21875
18.1363352095059	0.21875
18.1988742964353	0.21875
18.2614133833646	0.28125
18.3239524702939	0.28125
18.3864915572233	0.28125
18.4490306441526	0.28125
18.5115697310819	0.28125
18.5741088180113	0.28125
18.6366479049406	0.28125
18.6991869918699	0.21875
18.7617260787992	0.21875
18.8242651657286	0.21875
18.8868042526579	0.21875
18.9493433395872	0.15625
19.0118824265166	0.15625
19.0744215134459	0.09375
19.1369606003752	0.09375
19.1994996873046	0.09375
19.2620387742339	0.03125
19.3245778611632	0.03125
19.3871169480926	0.03125
19.4496560350219	-0.03125
19.5121951219512	-0.03125
19.5747342088805	-0.09375
19.6372732958099	-0.09375
19.6998123827392	-0.09375
19.7623514696685	-0.15625
19.8248905565979	-0.15625
19.8874296435272	-0.15625
19.9499687304565	-0.15625
20.0125078173859	-0.15625
20.0750469043152	-0.15625
20.1375859912445	-0.15625
20.2001250781739	-0.15625
20.2626641651032	-0.15625
20.3252032520325	-0.15625
20.3877423389618	-0.09375
20.4502814258912	-0.09375
20.5128205128205	-0.09375
20.5753595997498	-0.09375
20.6378986866792	-0.09375
20.7004377736085	-0.03125
20.7629768605378	-0.03125
20.8255159474672	0.03125
20.8880550343965	0.03125
20.9505941213258	0.03125
21.0131332082552	0.09375
21.0756722951845	0.09375
21.1382113821138	0.09375
21.2007504690432	0.15625
21.2632895559725	0.15625
21.3258286429018	0.15625
21.3883677298311	0.15625
21.4509068167605	0.15625
21.5134459036898	0.15625
21.5759849906191	0.15625
21.6385240775485	0.15625
21.7010631644778	0.15625
21.7636022514071	0.15625
21.8261413383365	0.15625
21.8886804252658	0.15625
21.9512195121951	0.15625
22.0137585991245	0.15625
22.0762976860538	0.15625
22.1388367729831	0.09375
22.2013758599124	0.09375
22.2639149468418	0.09375
22.3264540337711	0.03125
22.3889931207004	0.03125
22.4515322076298	0.03125
22.5140712945591	0.03125
22.5766103814884	-0.03125
22.6391494684178	-0.03125
22.7016885553471	-0.03125
22.7642276422764	-0.03125
22.8267667292058	-0.03125
22.8893058161351	-0.03125
22.9518449030644	-0.09375
23.0143839899937	-0.09375
23.0769230769231	-0.09375
23.1394621638524	-0.09375
23.2020012507817	-0.09375
23.2645403377111	-0.09375
23.3270794246404	-0.09375
23.3896185115697	-0.09375
23.4521575984991	-0.09375
23.5146966854284	-0.09375
23.5772357723577	-0.09375
23.6397748592871	-0.09375
23.7023139462164	-0.09375
23.7648530331457	-0.09375
23.827392120075	-0.09375
23.8899312070044	-0.09375
23.9524702939337	-0.03125
24.015009380863	-0.03125
24.0775484677924	-0.03125
24.1400875547217	-0.03125
24.202626641651	-0.03125
24.2651657285804	-0.03125
24.3277048155097	-0.03125
24.390243902439	-0.03125
24.4527829893684	-0.03125
24.5153220762977	-0.03125
24.577861163227	-0.03125
24.6404002501563	-0.03125
24.7029393370857	-0.03125
24.765478424015	-0.09375
24.8280175109443	-0.09375
24.8905565978737	-0.09375
24.953095684803	-0.09375
25.0156347717323	-0.15625
25.0781738586617	-0.15625
25.140712945591	-0.15625
25.2032520325203	-0.15625
25.2657911194497	-0.15625
25.328330206379	-0.15625
25.3908692933083	-0.15625
25.4534083802376	-0.15625
25.515947467167	-0.15625
25.5784865540963	-0.09375
25.6410256410256	-0.09375
25.703564727955	-0.09375
25.7661038148843	-0.09375
25.8286429018136	-0.03125
25.891181988743	-0.03125
25.9537210756723	-0.03125
26.0162601626016	-0.03125
26.078799249531	0.03125
26.1413383364603	0.03125
26.2038774233896	0.09375
26.266416510319	0.09375
26.3289555972483	0.15625
26.3914946841776	0.21875
26.4540337711069	0.28125
26.5165728580363	0.28125
26.5791119449656	0.34375
26.6416510318949	0.34375
26.7041901188243	0.34375
26.7667292057536	0.34375
26.8292682926829	0.34375
26.8918073796123	0.34375
26.9543464665416	0.34375
27.0168855534709	0.28125
27.0794246404003	0.28125
27.1419637273296	0.28125
27.2045028142589	0.21875
27.2670419011882	0.21875
27.3295809881176	0.15625
27.3921200750469	0.15625
27.4546591619762	0.15625
27.5171982489056	0.09375
27.5797373358349	0.09375
27.6422764227642	0.03125
27.7048155096936	0.03125
27.7673545966229	-0.03125
27.8298936835522	-0.03125
27.8924327704816	-0.09375
27.9549718574109	-0.09375
28.0175109443402	-0.15625
28.0800500312695	-0.15625
28.1425891181989	-0.15625
28.2051282051282	-0.15625
28.2676672920575	-0.15625
28.3302063789869	-0.21875
28.3927454659162	-0.15625
28.4552845528455	-0.15625
28.5178236397749	-0.15625
28.5803627267042	-0.15625
28.6429018136335	-0.15625
28.7054409005629	-0.15625
28.7679799874922	-0.09375
28.8305190744215	-0.09375
28.8930581613508	-0.09375
28.9555972482802	-0.03125
29.0181363352095	-0.03125
29.0806754221388	-0.03125
29.1432145090682	0.03125
29.2057535959975	0.03125
29.2682926829268	0.03125
29.3308317698562	0.09375
29.3933708567855	0.09375
29.4559099437148	0.15625
29.5184490306442	0.15625
29.5809881175735	0.15625
29.6435272045028	0.21875
29.7060662914321	0.21875
29.7686053783615	0.21875
29.8311444652908	0.21875
29.8936835522201	0.21875
29.9562226391495	0.21875
30.0187617260788	0.21875
30.0813008130081	0.21875
30.1438398999375	0.21875
30.2063789868668	0.15625
30.2689180737961	0.15625
30.3314571607255	0.15625
30.3939962476548	0.15625
30.4565353345841	0.09375
30.5190744215134	0.09375
30.5816135084428	0.09375
30.6441525953721	0.03125
30.7066916823014	0.03125
30.7692307692308	-0.03125
30.8317698561601	-0.03125
30.8943089430894	-0.03125
30.9568480300188	-0.09375
31.0193871169481	-0.09375
31.0819262038774	-0.09375
31.1444652908068	-0.09375
31.2070043777361	-0.15625
31.2695434646654	-0.15625
31.3320825515947	-0.15625
31.3946216385241	-0.15625
31.4571607254534	-0.15625
31.5196998123827	-0.15625
31.5822388993121	-0.15625
31.6447779862414	-0.15625
31.7073170731707	-0.15625
31.7698561601001	-0.15625
31.8323952470294	-0.15625
31.8949343339587	-0.15625
31.9574734208881	-0.09375
32.0200125078174	-0.09375
32.0825515947467	-0.09375
32.145090681676	-0.09375
32.2076297686054	-0.09375
32.2701688555347	-0.03125
32.332707942464	-0.03125
32.3952470293934	-0.03125
32.4577861163227	-0.03125
32.520325203252	-0.03125
32.5828642901814	-0.09375
32.6454033771107	-0.09375
32.70794246404	-0.09375
32.7704815509694	-0.09375
32.8330206378987	-0.09375
32.895559724828	-0.15625
32.9580988117573	-0.15625
33.0206378986867	-0.15625
33.083176985616	-0.15625
33.1457160725453	-0.15625
33.2082551594747	-0.15625
33.270794246404	-0.15625
33.3333333333333	-0.15625
33.3958724202627	-0.09375
33.458411507192	-0.09375
33.5209505941213	-0.09375
33.5834896810507	-0.09375
33.64602876798	-0.09375
33.7085678549093	-0.03125
33.7711069418386	-0.03125
33.833646028768	-0.03125
33.8961851156973	-0.03125
33.9587242026266	-0.03125
34.021263289556	0.03125
34.0838023764853	0.09375
34.1463414634146	0.09375
34.208880550344	0.15625
34.2714196372733	0.21875
34.3339587242026	0.28125
34.396497811132	0.34375
34.4590368980613	0.34375
34.5215759849906	0.40625
34.58411507192	0.40625
34.6466541588493	0.40625
34.7091932457786	0.40625
34.7717323327079	0.34375
34.8342714196373	0.34375
34.8968105065666	0.34375
34.9593495934959	0.28125
35.0218886804253	0.28125
35.0844277673546	0.21875
35.1469668542839	0.21875
35.2095059412133	0.21875
35.2720450281426	0.15625
35.3345841150719	0.15625
35.3971232020013	0.09375
35.4596622889306	0.09375
35.5222013758599	0.03125
35.5847404627892	0.03125
35.6472795497186	-0.03125
35.7098186366479	-0.09375
35.7723577235772	-0.09375
35.8348968105066	-0.15625
35.8974358974359	-0.21875
35.9599749843652	-0.21875
36.0225140712946	-0.21875
36.0850531582239	-0.21875
36.1475922451532	-0.21875
36.2101313320826	-0.21875
36.2726704190119	-0.21875
36.3352095059412	-0.21875
36.3977485928705	-0.21875
36.4602876797999	-0.15625
36.5228267667292	-0.15625
36.5853658536585	-0.15625
36.6479049405879	-0.15625
36.7104440275172	-0.09375
36.7729831144465	-0.09375
36.8355222013759	-0.03125
36.8980612883052	-0.03125
36.9606003752345	-0.03125
37.0231394621639	0.03125
37.0856785490932	0.09375
37.1482176360225	0.09375
37.2107567229518	0.15625
37.2732958098812	0.15625
37.3358348968105	0.21875
37.3983739837398	0.21875
37.4609130706692	0.28125
37.5234521575985	0.28125
37.5859912445278	0.28125
37.6485303314572	0.28125
37.7110694183865	0.28125
37.7736085053158	0.28125
37.8361475922452	0.28125
37.8986866791745	0.28125
37.9612257661038	0.21875
38.0237648530331	0.21875
38.0863039399625	0.21875
38.1488430268918	0.21875
38.2113821138211	0.15625
38.2739212007505	0.15625
38.3364602876798	0.09375
38.3989993746091	0.09375
38.4615384615385	0.03125
38.5240775484678	0.03125
38.5866166353971	-0.03125
38.6491557223265	-0.03125
38.7116948092558	-0.03125
38.7742338961851	-0.09375
38.8367729831144	-0.09375
38.8993120700438	-0.15625
38.9618511569731	-0.15625
39.0243902439024	-0.15625
39.0869293308318	-0.15625
39.1494684177611	-0.15625
39.2120075046904	-0.15625
39.2745465916198	-0.21875
39.3370856785491	-0.21875
39.3996247654784	-0.21875
39.4621638524078	-0.21875
39.5247029393371	-0.15625
39.5872420262664	-0.15625
39.6497811131958	-0.15625
39.7123202001251	-0.15625
39.7748592870544	-0.15625
39.8373983739837	-0.09375
39.8999374609131	-0.09375
39.9624765478424	-0.09375
40.0250156347717	-0.03125
40.0875547217011	-0.03125
40.1500938086304	-0.03125
40.2126328955597	-0.03125
40.2751719824891	-0.03125
40.3377110694184	-0.03125
40.4002501563477	-0.03125
40.4627892432771	-0.03125
40.5253283302064	-0.09375
40.5878674171357	-0.09375
40.650406504065	-0.09375
40.7129455909944	-0.15625
40.7754846779237	-0.15625
40.838023764853	-0.15625
40.9005628517824	-0.15625
40.9631019387117	-0.15625
41.025641025641	-0.15625
41.0881801125704	-0.15625
41.1507191994997	-0.15625
41.213258286429	-0.15625
41.2757973733584	-0.09375
41.3383364602877	-0.09375
41.400875547217	-0.09375
41.4634146341463	-0.09375
41.5259537210757	-0.09375
41.588492808005	-0.03125
41.6510318949343	-0.03125
41.7135709818637	-0.03125
41.776110068793	-0.03125
41.8386491557223	0.03125
41.9011882426517	0.03125
41.963727329581	0.09375
42.0262664165103	0.15625
42.0888055034397	0.21875
42.151344590369	0.28125
42.2138836772983	0.34375
42.2764227642276	0.40625
42.338961851157	0.46875
42.4015009380863	0.46875
42.4640400250156	0.46875
42.526579111945	0.46875
42.5891181988743	0.46875
42.6516572858036	0.40625
42.714196372733	0.40625
42.7767354596623	0.34375
42.8392745465916	0.28125
42.901813633521	0.28125
42.9643527204503	0.21875
43.0268918073796	0.21875
43.0894308943089	0.15625
43.1519699812383	0.15625
43.2145090681676	0.09375
43.2770481550969	0.09375
43.3395872420263	0.03125
43.4021263289556	-0.03125
43.4646654158849	-0.03125
43.5272045028143	-0.09375
43.5897435897436	-0.15625
43.6522826766729	-0.21875
43.7148217636023	-0.21875
43.7773608505316	-0.28125
43.8398999374609	-0.28125
43.9024390243902	-0.28125
43.9649781113196	-0.28125
44.0275171982489	-0.28125
44.0900562851782	-0.28125
44.1525953721076	-0.21875
44.2151344590369	-0.21875
44.2776735459662	-0.21875
44.3402126328956	-0.15625
44.4027517198249	-0.15625
44.4652908067542	-0.09375
44.5278298936836	-0.09375
44.5903689806129	-0.03125
44.6529080675422	-0.03125
44.7154471544715	-0.03125
44.7779862414009	0.03125
44.8405253283302	0.09375
44.9030644152595	0.15625
44.9656035021889	0.21875
45.0281425891182	0.21875
45.0906816760475	0.28125
45.1532207629769	0.34375
45.2157598499062	0.34375
45.2782989368355	0.34375
45.3408380237649	0.34375
45.4033771106942	0.34375
45.4659161976235	0.34375
45.5284552845528	0.34375
45.5909943714822	0.34375
45.6535334584115	0.28125
45.7160725453408	0.28125
45.7786116322702	0.28125
45.8411507191995	0.21875
45.9036898061288	0.21875
45.9662288930582	0.21875
46.0287679799875	0.15625
46.0913070669168	0.15625
46.1538461538462	0.09375
46.2163852407755	0.03125
46.2789243277048	0.03125
46.3414634146341	-0.03125
46.4040025015635	-0.09375
46.4665415884928	-0.09375
46.5290806754221	-0.15625
46.5916197623515	-0.15625
46.6541588492808	-0.15625
46.7166979362101	-0.21875
46.7792370231395	-0.21875
46.8417761100688	-0.21875
46.9043151969981	-0.21875
46.9668542839275	-0.21875
47.0293933708568	-0.21875
47.0919324577861	-0.21875
47.1544715447154	-0.21875
47.2170106316448	-0.21875
47.2795497185741	-0.21875
47.3420888055034	-0.15625
47.4046278924328	-0.15625
47.4671669793621	-0.15625
47.5297060662914	-0.15625
47.5922451532208	-0.09375
47.6547842401501	-0.09375
47.7173233270794	-0.03125
47.7798624140088	-0.03125
47.8424015009381	-0.03125
47.9049405878674	-0.03125
47.9674796747967	-0.03125
48.0300187617261	-0.03125
48.0925578486554	-0.03125
48.1550969355847	-0.03125
48.2176360225141	-0.03125
48.2801751094434	-0.09375
48.3427141963727	-0.09375
48.4052532833021	-0.15625
48.4677923702314	-0.15625
48.5303314571607	-0.15625
48.5928705440901	-0.21875
48.6554096310194	-0.21875
48.7179487179487	-0.21875
48.780487804878	-0.21875
48.8430268918074	-0.21875
48.9055659787367	-0.21875
48.968105065666	-0.21875
49.0306441525954	-0.15625
49.0931832395247	-0.09375
49.155722326454	-0.09375
49.2182614133834	-0.09375
49.2808005003127	-0.03125
49.343339587242	-0.03125
49.4058786741714	-0.03125
49.4684177611007	-0.03125
49.53095684803	-0.03125
49.5934959349593	0.03125
49.6560350218887	0.03125
49.718574108818	0.09375
49.7811131957473	0.15625
49.8436522826767	0.28125
49.906191369606	0.34375
49.9687304565353	0.40625
50.0312695434647	0.46875
50.093808630394	0.53125
50.1563477173233	0.59375
50.2188868042527	0.53125
50.281425891182	0.53125
50.3439649781113	0.46875
50.4065040650407	0.40625
50.46904315197	0.40625
50.5315822388993	0.28125
50.5941213258286	0.28125
50.656660412758	0.28125
50.7191994996873	0.21875
50.7817385866166	0.15625
50.844277673546	0.15625
50.9068167604753	0.09375
50.9693558474046	0.09375
51.031894934334	0.03125
51.0944340212633	-0.03125
51.1569731081926	-0.09375
51.219512195122	-0.15625
51.2820512820513	-0.21875
51.3445903689806	-0.28125
51.4071294559099	-0.28125
51.4696685428393	-0.34375
51.5322076297686	-0.40625
51.5947467166979	-0.34375
51.6572858036273	-0.34375
51.7198248905566	-0.34375
51.7823639774859	-0.28125
51.8449030644153	-0.28125
51.9074421513446	-0.21875
51.9699812382739	-0.15625
52.0325203252033	-0.15625
52.0950594121326	-0.09375
52.1575984990619	-0.09375
52.2201375859912	-0.03125
52.2826766729206	-0.03125
52.3452157598499	0.03125
52.4077548467792	0.09375
52.4702939337086	0.15625
52.5328330206379	0.21875
52.5953721075672	0.28125
52.6579111944966	0.34375
52.7204502814259	0.40625
52.7829893683552	0.46875
52.8455284552846	0.46875
52.9080675422139	0.46875
52.9706066291432	0.46875
53.0331457160725	0.46875
53.0956848030019	0.46875
53.1582238899312	0.40625
53.2207629768605	0.34375
53.2833020637899	0.34375
53.3458411507192	0.28125
53.4083802376485	0.28125
53.4709193245779	0.21875
53.5334584115072	0.21875
53.5959974984365	0.15625
53.6585365853659	0.09375
53.7210756722952	0.09375
53.7836147592245	0.03125
53.8461538461538	0.03125
53.9086929330832	-0.03125
53.9712320200125	-0.09375
54.0337711069418	-0.15625
54.0963101938712	-0.15625
54.1588492808005	-0.21875
54.2213883677298	-0.21875
54.2839274546592	-0.28125
54.3464665415885	-0.28125
54.4090056285178	-0.28125
54.4715447154472	-0.28125
54.5340838023765	-0.21875
54.5966228893058	-0.21875
54.6591619762351	-0.21875
54.7217010631645	-0.15625
54.7842401500938	-0.15625
54.8467792370231	-0.15625
54.9093183239525	-0.15625
54.9718574108818	-0.15625
55.0343964978111	-0.15625
55.0969355847405	-0.09375
55.1594746716698	-0.09375
55.2220137585991	-0.03125
55.2845528455285	-0.03125
55.3470919324578	-0.03125
55.4096310193871	0.03125
55.4721701063164	0.03125
55.5347091932458	0.03125
55.5972482801751	0.03125
55.6597873671044	0.03125
55.7223264540338	-0.03125
55.7848655409631	-0.03125
55.8474046278924	-0.09375
55.9099437148218	-0.09375
55.9724828017511	-0.15625
56.0350218886804	-0.15625
56.0975609756098	-0.21875
56.1601000625391	-0.21875
56.2226391494684	-0.28125
56.2851782363977	-0.28125
56.3477173233271	-0.34375
56.4102564102564	-0.34375
56.4727954971857	-0.28125
56.5353345841151	-0.28125
56.5978736710444	-0.21875
56.6604127579737	-0.15625
56.7229518449031	-0.09375
56.7854909318324	-0.09375
56.8480300187617	-0.03125
56.9105691056911	-0.03125
56.9731081926204	0.03125
57.0356472795497	0.03125
57.098186366479	0.03125
57.1607254534084	0.03125
57.2232645403377	0.09375
57.285803627267	0.15625
57.3483427141964	0.21875
57.4108818011257	0.28125
57.473420888055	0.40625
57.5359599749844	0.46875
57.5984990619137	0.53125
57.661038148843	0.59375
57.7235772357724	0.65625
57.7861163227017	0.65625
57.848655409631	0.65625
57.9111944965603	0.53125
57.9737335834897	0.53125
58.036272670419	0.40625
58.0988117573483	0.34375
58.1613508442777	0.21875
58.223889931207	0.15625
58.2864290181363	0.15625
58.3489681050657	0.09375
58.411507191995	0.03125
58.4740462789243	0.03125
58.5365853658537	-0.03125
58.599124452783	-0.03125
58.6616635397123	-0.09375
58.7242026266416	-0.15625
58.786741713571	-0.21875
58.8492808005003	-0.34375
58.9118198874296	-0.40625
58.974358974359	-0.40625
59.0368980612883	-0.46875
59.0994371482176	-0.40625
59.161976235147	-0.46875
59.2245153220763	-0.40625
59.2870544090056	-0.34375
59.349593495935	-0.28125
59.4121325828643	-0.21875
59.4746716697936	-0.15625
59.5372107567229	-0.09375
59.5997498436523	-0.03125
59.6622889305816	-0.03125
59.7248280175109	0.03125
59.7873671044403	0.03125
59.8499061913696	0.09375
59.9124452782989	0.15625
59.9749843652283	0.21875
60.0375234521576	0.28125
60.1000625390869	0.34375
60.1626016260163	0.40625
60.2251407129456	0.53125
60.2876797998749	0.53125
60.3502188868042	0.59375
60.4127579737336	0.59375
60.4752970606629	0.53125
60.5378361475922	0.53125
60.6003752345216	0.46875
60.6629143214509	0.40625
60.7254534083802	0.34375
60.7879924953096	0.28125
60.8505315822389	0.21875
60.9130706691682	0.15625
60.9756097560976	0.15625
61.0381488430269	0.09375
61.1006879299562	0.09375
61.1632270168856	0.03125
61.2257661038149	0.03125
61.2883051907442	-0.03125
61.3508442776735	-0.03125
61.4133833646029	-0.09375
61.4759224515322	-0.15625
61.5384615384615	-0.21875
61.6010006253909	-0.28125
61.6635397123202	-0.28125
61.7260787992495	-0.28125
61.7886178861789	-0.28125
61.8511569731082	-0.21875
61.9136960600375	-0.21875
61.9762351469669	-0.15625
62.0387742338962	-0.15625
62.1013133208255	-0.15625
62.1638524077548	-0.09375
62.2263914946842	-0.09375
62.2889305816135	-0.09375
62.3514696685428	-0.09375
62.4140087554722	-0.09375
62.4765478424015	-0.09375
62.5390869293308	-0.03125
62.6016260162602	-0.03125
62.6641651031895	-0.03125
62.7267041901188	0.03125
62.7892432770482	0.03125
62.8517823639775	0.03125
62.9143214509068	0.03125
62.9768605378361	0.03125
63.0393996247655	0.03125
63.1019387116948	-0.03125
63.1644777986241	-0.03125
63.2270168855535	-0.09375
63.2895559724828	-0.09375
63.3520950594121	-0.15625
63.4146341463415	-0.15625
63.4771732332708	-0.21875
63.5397123202001	-0.21875
63.6022514071295	-0.28125
63.6647904940588	-0.28125
63.7273295809881	-0.34375
63.7898686679174	-0.34375
63.8524077548468	-0.40625
63.9149468417761	-0.46875
63.9774859287054	-0.46875
64.0400250156348	-0.40625
64.1025641025641	-0.34375
64.1651031894934	-0.34375
64.2276422764228	-0.21875
64.2901813633521	-0.09375
64.3527204502814	-0.03125
64.4152595372108	0.03125
64.4777986241401	0.09375
64.5403377110694	0.15625
64.6028767979987	0.21875
64.6654158849281	0.21875
64.7279549718574	0.21875
64.7904940587867	0.21875
64.8530331457161	0.28125
64.9155722326454	0.34375
64.9781113195747	0.40625
65.0406504065041	0.53125
65.1031894934334	0.65625
65.1657285803627	0.65625
65.2282676672921	0.71875
65.2908067542214	0.71875
65.3533458411507	0.71875
65.41588492808	0.65625
65.4784240150094	0.53125
65.5409631019387	0.40625
65.603502188868	0.28125
65.6660412757974	0.15625
65.7285803627267	0.03125
65.791119449656	-0.03125
65.8536585365854	-0.03125
65.9161976235147	-0.09375
65.978736710444	-0.09375
66.0412757973734	-0.15625
66.1038148843027	-0.15625
66.166353971232	-0.21875
66.2288930581613	-0.21875
66.2914321450907	-0.34375
66.35397123202	-0.40625
66.4165103189493	-0.40625
66.4790494058787	-0.46875
66.541588492808	-0.46875
66.6041275797373	-0.46875
66.6666666666667	-0.40625
66.729205753596	-0.28125
66.7917448405253	-0.21875
66.8542839274547	-0.15625
66.916823014384	-0.03125
66.9793621013133	0.03125
67.0419011882426	0.09375
67.104440275172	0.15625
67.1669793621013	0.15625
67.2295184490306	0.21875
67.29205753596	0.21875
67.3545966228893	0.21875
67.4171357098186	0.28125
67.479674796748	0.34375
67.5422138836773	0.40625
67.6047529706066	0.46875
67.667292057536	0.53125
67.7298311444653	0.59375
67.7923702313946	0.59375
67.8549093183239	0.59375
67.9174484052533	0.53125
67.9799874921826	0.46875
68.042526579112	0.34375
68.1050656660413	0.21875
68.1676047529706	0.15625
68.2301438398999	0.09375
68.2926829268293	0.03125
68.3552220137586	-0.03125
68.4177611006879	-0.03125
68.4803001876173	-0.03125
68.5428392745466	-0.03125
68.6053783614759	-0.03125
68.6679174484052	-0.03125
68.7304565353346	-0.09375
68.7929956222639	-0.09375
68.8555347091933	-0.15625
68.9180737961226	-0.15625
68.9806128830519	-0.21875
69.0431519699812	-0.21875
69.1056910569106	-0.21875
69.1682301438399	-0.21875
69.2307692307692	-0.15625
69.2933083176986	-0.09375
69.3558474046279	-0.03125
69.4183864915572	-0.03125
69.4809255784865	0.03125
69.5434646654159	0.03125
69.6060037523452	0.03125
69.6685428392746	0.03125
69.7310819262039	0.03125
69.7936210131332	-0.03125
69.8561601000625	-0.03125
69.9186991869919	-0.03125
69.9812382739212	-0.03125
70.0437773608505	-0.03125
70.1063164477799	0.03125
70.1688555347092	0.03125
70.2313946216385	0.03125
70.2939337085678	0.03125
70.3564727954972	0.03125
70.4190118824265	-0.03125
70.4815509693559	-0.03125
70.5440900562852	-0.09375
70.6066291432145	-0.15625
70.6691682301438	-0.21875
70.7317073170732	-0.21875
70.7942464040025	-0.28125
70.8567854909318	-0.28125
70.9193245778612	-0.28125
70.9818636647905	-0.28125
71.0444027517198	-0.28125
71.1069418386491	-0.28125
71.1694809255785	-0.28125
71.2320200125078	-0.34375
71.2945590994372	-0.40625
71.3570981863665	-0.46875
71.4196372732958	-0.46875
71.4821763602251	-0.53125
71.5447154471545	-0.53125
71.6072545340838	-0.46875
71.6697936210131	-0.34375
71.7323327079425	-0.21875
71.7948717948718	-0.09375
71.8574108818011	0.03125
71.9199499687304	0.15625
71.9824890556598	0.28125
72.0450281425891	0.34375
72.1075672295185	0.34375
72.1701063164478	0.28125
72.2326454033771	0.28125
72.2951844903064	0.21875
72.3577235772358	0.21875
72.4202626641651	0.28125
72.4828017510944	0.34375
72.5453408380238	0.46875
72.6078799249531	0.53125
72.6704190118824	0.65625
72.7329580988118	0.71875
72.7954971857411	0.71875
72.8580362726704	0.65625
72.9205753595998	0.53125
72.9831144465291	0.40625
73.0456535334584	0.28125
73.1081926203877	0.09375
73.1707317073171	0.03125
73.2332707942464	-0.03125
73.2958098811757	-0.09375
73.3583489681051	-0.09375
73.4208880550344	-0.09375
73.4834271419637	-0.09375
73.5459662288931	-0.09375
73.6085053158224	-0.09375
73.6710444027517	-0.15625
73.7335834896811	-0.21875
73.7961225766104	-0.28125
73.8586616635397	-0.40625
73.921200750469	-0.46875
73.9837398373984	-0.46875
74.0462789243277	-0.40625
74.108818011257	-0.34375
74.1713570981864	-0.21875
74.2338961851157	-0.09375
74.296435272045	0.03125
74.3589743589744	0.09375
74.4215134459037	0.15625
74.484052532833	0.21875
74.5465916197624	0.21875
74.6091307066917	0.21875
74.671669793621	0.15625
74.7342088805503	0.15625
74.7967479674797	0.15625
74.859287054409	0.15625
74.9218261413383	0.21875
74.9843652282677	0.28125
75.046904315197	0.40625
75.1094434021263	0.46875
75.1719824890557	0.46875
75.234521575985	0.46875
75.2970606629143	0.46875
75.3595997498437	0.34375
75.422138836773	0.28125
75.4846779237023	0.15625
75.5472170106316	0.09375
75.609756097561	0.03125
75.6722951844903	0.03125
75.7348342714196	-0.03125
75.797373358349	0.03125
75.8599124452783	0.03125
75.9224515322076	0.03125
75.984990619137	0.03125
76.0475297060663	0.03125
76.1100687929956	0.03125
76.172607879925	-0.03125
76.2351469668543	-0.09375
76.2976860537836	-0.15625
76.3602251407129	-0.15625
76.4227642276423	-0.15625
76.4853033145716	-0.09375
76.5478424015009	-0.09375
76.6103814884303	-0.03125
76.6729205753596	0.03125
76.7354596622889	0.09375
76.7979987492183	0.09375
76.8605378361476	0.09375
76.9230769230769	0.03125
76.9856160100063	0.03125
77.0481550969356	-0.03125
77.1106941838649	-0.09375
77.1732332707942	-0.09375
77.2357723577236	-0.09375
77.2983114446529	-0.03125
77.3608505315822	-0.03125
77.4233896185116	0.03125
77.4859287054409	0.03125
77.5484677923702	0.03125
77.6110068792996	0.03125
77.6735459662289	-0.03125
77.7360850531582	-0.03125
77.7986241400876	-0.09375
77.8611632270169	-0.15625
77.9237023139462	-0.15625
77.9862414008755	-0.15625
78.0487804878049	-0.15625
78.1113195747342	-0.15625
78.1738586616635	-0.15625
78.2363977485929	-0.15625
78.2989368355222	-0.15625
78.3614759224515	-0.15625
78.4240150093809	-0.21875
78.4865540963102	-0.21875
78.5490931832395	-0.34375
78.6116322701689	-0.34375
78.6741713570982	-0.40625
78.7367104440275	-0.40625
78.7992495309568	-0.46875
78.8617886178862	-0.46875
78.9243277048155	-0.46875
78.9868667917448	-0.46875
79.0494058786742	-0.46875
79.1119449656035	-0.34375
79.1744840525328	-0.21875
79.2370231394622	-0.15625
79.2995622263915	-0.03125
79.3621013133208	0.03125
79.4246404002502	0.09375
79.4871794871795	0.21875
79.5497185741088	0.28125
79.6122576610381	0.28125
79.6747967479675	0.28125
79.7373358348968	0.28125
79.7998749218261	0.34375
79.8624140087555	0.34375
79.9249530956848	0.40625
79.9874921826141	0.46875
80.0500312695435	0.53125
80.1125703564728	0.53125
80.1751094434021	0.59375
80.2376485303315	0.59375
80.3001876172608	0.59375
80.3627267041901	0.46875
80.4252657911194	0.34375
80.4878048780488	0.21875
80.5503439649781	0.15625
80.6128830519074	0.03125
80.6754221388368	-0.03125
80.7379612257661	-0.03125
80.8005003126954	-0.03125
80.8630393996248	-0.09375
80.9255784865541	-0.09375
80.9881175734834	-0.09375
81.0506566604128	-0.15625
81.1131957473421	-0.15625
81.1757348342714	-0.21875
81.2382739212007	-0.28125
81.3008130081301	-0.34375
81.3633520950594	-0.34375
81.4258911819887	-0.28125
81.4884302689181	-0.21875
81.5509693558474	-0.15625
81.6135084427767	-0.09375
81.6760475297061	-0.03125
81.7385866166354	0.03125
81.8011257035647	0.09375
81.8636647904941	0.09375
81.9262038774234	0.15625
81.9887429643527	0.09375
82.0512820512821	0.09375
82.1138211382114	0.09375
82.1763602251407	0.09375
82.23889931207	0.15625
82.3014383989994	0.15625
82.3639774859287	0.21875
82.426516572858	0.28125
82.4890556597874	0.28125
82.5515947467167	0.34375
82.614133833646	0.34375
82.6766729205754	0.28125
82.7392120075047	0.21875
82.801751094434	0.15625
82.8642901813634	0.15625
82.9268292682927	0.09375
82.989368355222	0.09375
83.0519074421513	0.09375
83.1144465290807	0.09375
83.17698561601	0.09375
83.2395247029393	0.09375
83.3020637898687	0.09375
83.364602876798	0.09375
83.4271419637273	0.03125
83.4896810506567	0.03125
83.552220137586	-0.03125
83.6147592245153	-0.03125
83.6772983114447	-0.03125
83.739837398374	-0.03125
83.8023764853033	-0.03125
83.8649155722326	-0.03125
83.927454659162	0.03125
83.9899937460913	0.03125
84.0525328330206	0.03125
84.11507191995	0.03125
84.1776110068793	0.03125
84.2401500938086	-0.03125
84.302689180738	-0.03125
84.3652282676673	-0.03125
84.4277673545966	-0.03125
84.490306441526	-0.03125
84.5528455284553	-0.03125
84.6153846153846	-0.03125
84.6779237023139	-0.03125
84.7404627892433	-0.03125
84.8030018761726	-0.03125
84.8655409631019	-0.03125
84.9280800500313	-0.03125
84.9906191369606	-0.03125
85.0531582238899	-0.09375
85.1156973108193	-0.09375
85.1782363977486	-0.09375
85.2407754846779	-0.09375
85.3033145716073	-0.09375
85.3658536585366	-0.09375
85.4283927454659	-0.09375
85.4909318323952	-0.15625
85.5534709193246	-0.15625
85.6160100062539	-0.21875
85.6785490931832	-0.21875
85.7410881801126	-0.28125
85.8036272670419	-0.28125
85.8661663539712	-0.34375
85.9287054409006	-0.34375
85.9912445278299	-0.40625
86.0537836147592	-0.40625
86.1163227016886	-0.46875
86.1788617886179	-0.46875
86.2414008755472	-0.53125
86.3039399624765	-0.53125
86.3664790494059	-0.53125
86.4290181363352	-0.53125
86.4915572232645	-0.40625
86.5540963101939	-0.28125
86.6166353971232	-0.15625
86.6791744840525	-0.03125
86.7417135709819	0.09375
86.8042526579112	0.21875
86.8667917448405	0.34375
86.9293308317699	0.34375
86.9918699186992	0.34375
87.0544090056285	0.28125
87.1169480925578	0.28125
87.1794871794872	0.28125
87.2420262664165	0.34375
87.3045653533458	0.40625
87.3671044402752	0.53125
87.4296435272045	0.59375
87.4921826141338	0.59375
87.5547217010632	0.59375
87.6172607879925	0.59375
87.6797998749218	0.46875
87.7423389618512	0.34375
87.8048780487805	0.15625
87.8674171357098	0.03125
87.9299562226391	-0.03125
87.9924953095685	-0.03125
88.0550343964978	-0.03125
88.1175734834271	-0.03125
88.1801125703565	-0.03125
88.2426516572858	-0.03125
88.3051907442151	-0.09375
88.3677298311445	-0.09375
88.4302689180738	-0.15625
88.4928080050031	-0.21875
88.5553470919325	-0.28125
88.6178861788618	-0.34375
88.6804252657911	-0.28125
88.7429643527204	-0.21875
88.8055034396498	-0.15625
88.8680425265791	-0.09375
88.9305816135084	0.03125
88.9931207004378	0.09375
89.0556597873671	0.09375
89.1181988742964	0.09375
89.1807379612258	0.09375
89.2432770481551	0.09375
89.3058161350844	0.03125
89.3683552220138	0.03125
89.4308943089431	0.03125
89.4934333958724	0.09375
89.5559724828017	0.15625
89.6185115697311	0.15625
89.6810506566604	0.21875
89.7435897435897	0.21875
89.8061288305191	0.21875
89.8686679174484	0.21875
89.9312070043777	0.15625
89.9937460913071	0.15625
90.0562851782364	0.09375
90.1188242651657	0.09375
90.1813633520951	0.15625
90.2439024390244	0.15625
90.3064415259537	0.15625
90.368980612883	0.15625
90.4315196998124	0.21875
90.4940587867417	0.15625
90.556597873671	0.15625
90.6191369606004	0.09375
90.6816760475297	0.09375
90.744215134459	0.03125
90.8067542213884	0.03125
90.8692933083177	0.03125
90.931832395247	0.03125
90.9943714821764	0.03125
91.0569105691057	0.03125
91.119449656035	0.03125
91.1819887429644	0.03125
91.2445278298937	0.03125
91.307066916823	0.03125
91.3696060037524	-0.03125
91.4321450906817	-0.03125
91.494684177611	-0.03125
91.5572232645403	-0.03125
91.6197623514697	-0.03125
91.682301438399	-0.03125
91.7448405253283	-0.03125
91.8073796122577	0.03125
91.869918699187	0.03125
91.9324577861163	-0.03125
91.9949968730457	-0.03125
92.057535959975	-0.09375
92.1200750469043	-0.09375
92.1826141338337	-0.09375
92.245153220763	-0.09375
92.3076923076923	-0.03125
92.3702313946216	-0.03125
92.432770481551	-0.03125
92.4953095684803	-0.03125
92.5578486554096	-0.03125
92.620387742339	-0.03125
92.6829268292683	-0.09375
92.7454659161976	-0.15625
92.808005003127	-0.15625
92.8705440900563	-0.21875
92.9330831769856	-0.21875
92.995622263915	-0.28125
93.0581613508443	-0.28125
93.1207004377736	-0.28125
93.1832395247029	-0.28125
93.2457786116323	-0.34375
93.3083176985616	-0.34375
93.3708567854909	-0.40625
93.4333958724203	-0.46875
93.4959349593496	-0.53125
93.5584740462789	-0.59375
93.6210131332083	-0.59375
93.6835522201376	-0.53125
93.7460913070669	-0.53125
93.8086303939963	-0.40625
93.8711694809256	-0.21875
93.9337085678549	-0.09375
93.9962476547842	0.03125
94.0587867417136	0.09375
94.1213258286429	0.21875
94.1838649155722	0.28125
94.2464040025016	0.34375
94.3089430894309	0.34375
94.3714821763602	0.34375
94.4340212632896	0.34375
94.4965603502189	0.40625
94.5590994371482	0.46875
94.6216385240776	0.53125
94.6841776110069	0.59375
94.7467166979362	0.59375
94.8092557848655	0.59375
94.8717948717949	0.53125
94.9343339587242	0.40625
94.9968730456535	0.34375
95.0594121325829	0.21875
95.1219512195122	0.15625
95.1844903064415	0.03125
95.2470293933709	0.03125
95.3095684803002	0.03125
95.3721075672295	-0.03125
95.4346466541589	-0.03125
95.4971857410882	-0.03125
95.5597248280175	-0.09375
95.6222639149468	-0.15625
95.6848030018762	-0.21875
95.7473420888055	-0.21875
95.8098811757348	-0.21875
95.8724202626642	-0.28125
95.9349593495935	-0.21875
95.9974984365228	-0.15625
96.0600375234522	-0.09375
96.1225766103815	-0.09375
96.1851156973108	-0.03125
96.2476547842402	-0.03125
96.3101938711695	-0.03125
96.3727329580988	-0.03125
96.4352720450281	0.03125
96.4978111319575	0.03125
96.5603502188868	0.03125
96.6228893058161	0.09375
96.6854283927455	0.09375
96.7479674796748	0.15625
96.8105065666041	0.15625
96.8730456535335	0.15625
96.9355847404628	0.15625
96.9981238273921	0.09375
97.0606629143215	0.09375
97.1232020012508	0.09375
97.1857410881801	0.09375
97.2482801751094	0.15625
97.3108192620388	0.15625
97.3733583489681	0.21875
97.4358974358974	0.21875
97.4984365228268	0.21875
97.5609756097561	0.21875
97.6235146966854	0.21875
97.6860537836148	0.15625
97.7485928705441	0.09375
97.8111319574734	0.09375
97.8736710444028	0.15625
97.9362101313321	0.15625
97.9987492182614	0.15625
98.0612883051907	0.15625
98.1238273921201	0.09375
98.1863664790494	0.09375
98.2489055659787	0.03125
98.3114446529081	0.03125
98.3739837398374	0.03125
98.4365228267667	0.03125
98.4990619136961	-0.03125
98.5616010006254	-0.03125
98.6241400875547	-0.03125
98.6866791744841	0.03125
98.7492182614134	0.03125
98.8117573483427	0.03125
98.874296435272	0.03125
98.9368355222014	-0.03125
98.9993746091307	-0.03125
99.06191369606	-0.03125
99.1244527829894	-0.03125
99.1869918699187	-0.03125
99.249530956848	-0.03125
99.3120700437774	-0.03125
99.3746091307067	-0.03125
99.437148217636	-0.03125
99.4996873045654	-0.03125
99.5622263914947	-0.03125
99.624765478424	-0.03125
99.6873045653533	-0.03125
99.7498436522827	-0.09375
99.812382739212	-0.09375
99.8749218261413	-0.09375
99.9374609130707	-0.09375
100	-0.09375

==> figz/waveform_rec.dat <==
0	-0.0150308429366956
0.0625390869293308	-0.016646851706576
0.125078173858662	2.22044604925031e-16
0.187617260787992	-0.0151951302717067
0.250156347717323	-0.0167010322806379
0.312695434646654	0.00147738594242379
0.375234521575985	-0.0175582422955842
0.437773608505316	-0.0190984161524162
0.500312695434647	-0.00217976160708832
0.562851782363977	-0.0174878735341014
0.625390869293308	-0.017208869105587
0.687929956222639	2.22044604925031e-16
0.75046904315197	-0.0141477816106445
0.813008130081301	-0.0171309701549134
0.875547217010632	-0.00618190553421971
0.938086303939963	-0.0147671388926055
1.00062539086929	-0.0197483690260616
1.06316447779862	-0.0131762852256091
1.12570356472795	-0.0199326151067133
1.18824265165729	-0.0229792839238308
1.25078173858662	-0.0189283782864631
1.31332082551595	-0.02633132779506
1.37585991244528	-0.0227055401999312
1.43839899937461	-0.0191922316706759
1.50093808630394	-0.0266839787800403
1.56347717323327	-0.020773707377635
1.6260162601626	-0.0212632019360263
1.68855534709193	-0.027610842654413
1.75109443402126	-0.0195816609441318
1.81363352095059	-0.0223242230494097
1.87617260787993	-0.0275255978913267
1.93871169480926	-0.0179727446319622
2.00125078173859	-0.0204926944876913
2.06378986866792	-0.0261423842878475
2.12632895559725	-0.0167586850964862
2.18886804252658	-0.0180067272750997
2.25140712945591	-0.023083615290158
2.31394621638524	-0.0155923016510482
2.37648530331457	-0.0194558913326562
2.4390243902439	-0.0255148711474862
2.50156347717323	-0.0156677094537875
2.56410256410256	-0.0210570469611626
2.62664165103189	-0.0233284106187108
2.68918073796123	-0.0116530696250285
2.75171982489056	-0.0185187708488118
2.81425891181989	-0.0186252798155103
2.87679799874922	-0.00591379844482425
2.93933708567855	-0.0139705646596374
3.00187617260788	-0.0117432194569545
3.06441525953721	2.22044604925031e-16
3.12695434646654	-0.011910181194043
3.18949343339587	-0.0152681605998364
3.2520325203252	-0.00497384222292027
3.31457160725453	-0.0161595484929909
3.37711069418387	-0.0170382259315565
3.4396497811132	-0.00335389627609704
3.50218886804253	-0.0121078719295596
3.56472795497186	-0.0114445324751346
3.62726704190119	0.00245839422767074
3.68980612883052	-0.0033245896474786
3.75234521575985	-2.22044604925031e-16
3.81488430268918	0.0140204916626858
3.87742338961851	0.010482124501196
3.93996247654784	0.0131584442350659
4.00250156347717	0.0201798201145447
4.0650406504065	0.0158262442187238
4.12757973733583	0.0195204029922165
4.19011882426517	0.0247548093117261
4.2526579111945	0.0189194305925794
4.31519699812383	0.0236082585833686
4.37773608505316	0.0280887414688361
4.44027517198249	0.0217480778756087
4.50281425891182	0.0281185347423795
4.56535334584115	0.0328482100705832
4.62789243277048	0.0267940400145469
4.69043151969981	0.0339292406176978
4.75297060662914	0.0344037535793226
4.81550969355847	0.0288489314419936
4.8780487804878	0.0356183449278857
4.94058786741714	0.0371413065231685
5.00312695434647	0.0319996929329283
5.0656660412758	0.0360948223830625
5.12820512820513	0.0351297676568023
5.19074421513446	0.0313330554818906
5.25328330206379	0.0328428389066131
5.31582238899312	0.0331752662190334
5.37836147592245	0.0303265066031668
5.44090056285178	0.0339522812028126
5.50343964978111	0.0314830158084687
5.56597873671044	0.0282291763148827
5.62851782363977	0.0311501533614764
5.69105691056911	0.0281552108926314
5.75359599749844	0.0269472500201544
5.81613508442777	0.0293308098254273
5.8786741713571	0.023657998686139
5.94121325828643	0.0218876061642688
6.00375234521576	0.0179957756411969
6.06629143214509	0.0101409052045569
6.12883051907442	0.00732334319298259
6.19136960600375	-2.22044604925031e-16
6.25390869293308	-0.00514488842349234
6.31644777986241	-0.00722028281552943
6.37898686679174	-0.0139008818540392
6.44152595372108	-0.0182406979406501
6.50406504065041	-0.0178167893336741
6.56660412757974	-0.0201575409281261
6.62914321450907	-0.0238118332570056
6.6916823014384	-0.0223393063155441
6.75422138836773	-0.0239725069644528
6.81676047529706	-0.0291824332246347
6.87929956222639	-0.0257676224765486
6.94183864915572	-0.0277947492499629
7.00437773608505	-0.0323418862934077
7.06691682301438	-0.0276686481031991
7.12945590994372	-0.0320458715621421
7.19199499687305	-0.038325149885098
7.25453408380238	-0.0310288551101119
7.31707317073171	-0.0328646303845397
7.37961225766104	-0.0337819278771244
7.44215134459037	-0.0250212137592258
7.5046904315197	-0.0261693525278143
7.56722951844903	-0.0278636363866895
7.62976860537836	-0.0184818253223817
7.69230769230769	-0.0199569458491331
7.75484677923702	-0.0220371051967094
7.81738586616635	-0.0142640492728885
7.87992495309568	-0.0163115066835387
7.94246404002502	-0.0242813365009328
8.00500312695435	-0.0189703292380624
8.06754221388368	-0.0220436095880691
8.13008130081301	-0.0271510268338763
8.19262038774234	-0.0227128800663953
8.25515947467167	-0.0270077210872879
8.317698561601	-0.0332056679430922
8.38023764853033	-0.0311379184098894
8.44277673545966	-0.0379039924643364
8.50531582238899	-0.0425849079530287
8.56785490931832	-0.0448441666492607
8.63039399624765	-0.0539958790068291
8.69293308317699	-0.0602005199897857
8.75547217010632	-0.0678896629015814
8.81801125703565	-0.0792963192860204
8.88055034396498	-0.0840938568099116
8.94308943089431	-0.0890390037529779
9.00562851782364	-0.0973252327853126
9.06816760475297	-0.0981133971496763
9.1307066916823	-0.0978176377976591
9.19324577861163	-0.100882258334876
9.25578486554096	-0.0947138319943213
9.31832395247029	-0.0876841781861858
9.38086303939962	-0.0847890665847263
9.44340212632896	-0.0704333088680327
9.50594121325829	-0.0601125667444386
9.56848030018762	-0.0511677322723772
9.63101938711695	-0.0336175934352224
9.69355847404628	-0.0209916597588684
9.75609756097561	-0.00802234978750646
9.81863664790494	0.00991703764467224
9.88117573483427	0.01978068664258
9.9437148217636	0.0366339261562286
10.0062539086929	0.0548918875223689
10.0687929956223	0.0704956933628063
10.1313320825516	0.0919435668731402
10.1938711694809	0.117263028926246
10.2564102564103	0.137516301875508
10.3189493433396	0.162011396710351
10.3814884302689	0.1875
10.4440275171982	0.207879998579805
10.5065666041276	0.226310674968013
10.5691056910569	0.25
10.6316447779862	0.25
10.6941838649156	0.25
10.7567229518449	0.25
10.8192620387742	0.228533428384048
10.8818011257036	0.212328150919826
10.9443402126329	0.20146214910619
11.0068792995622	0.173498323445848
11.0694183864916	0.155622484312586
11.1319574734209	0.140472454567462
11.1944965603502	0.114357593348926
11.2570356472795	0.0974962487913752
11.3195747342089	0.0851234250798161
11.3821138211382	0.0627585326294067
11.4446529080675	0.0438530020715133
11.5071919949969	0.028050331102733
11.5697310819262	0.0036792883331142
11.6322701688555	-0.0189405225582957
11.6948092557849	-0.0364240714298293
11.7573483427142	-0.0624999999999998
11.8198874296435	-0.0850698150291509
11.8824265165729	-0.100576396039913
11.9449656035022	-0.125
12.0075046904315	-0.137423596454294
12.0700437773609	-0.144318413412695
12.1325828642902	-0.155741890823254
12.1951219512195	-0.158096474918009
12.2576610381488	-0.157317107999202
12.3202001250782	-0.159271954222544
12.3827392120075	-0.151727367281562
12.4452782989368	-0.142913624164319
12.5078173858662	-0.133271204456123
12.5703564727955	-0.12114322464216
12.6328955597248	-0.106751614418884
12.6954346466542	-0.0944664103359465
12.7579737335835	-0.0800128838684458
12.8205128205128	-0.0641567212863794
12.8830519074422	-0.0455660316689351
12.9455909943715	-0.0273624188193709
13.0081300813008	-0.00875402760861573
13.0706691682301	0.0117093006354415
13.1332082551595	0.0326473978646098
13.1957473420888	0.0501152467659079
13.2582864290181	0.0739613609163818
13.3208255159475	0.0937888493136231
13.3833646028768	0.106553415774881
13.4459036898061	0.125
13.5084427767355	0.136917667413313
13.5709818636648	0.13994392913681
13.6335209505941	0.148921198178455
13.6960600375235	0.154401009204931
13.7585991244528	0.151923777076424
13.8211382113821	0.152409709094892
13.8836772983114	0.154821383124281
13.9462163852408	0.145704644827606
14.0087554721701	0.143862223522723
14.0712945590994	0.145845529576559
14.1338336460288	0.133706298758429
14.1963727329581	0.12755049981278
14.2589118198874	0.125
14.3214509068168	0.103743730698113
14.3839899937461	0.0913845889676422
14.4465290806754	0.0774495804083167
14.5090681676048	0.0558855318935892
14.5716072545341	0.0402343887280489
14.6341463414634	0.021432791990922
14.6966854283927	-2.22044604925031e-16
14.7592245153221	-0.0151853778647596
14.8217636022514	-0.031234572234848
14.8843026891807	-0.0459654359539194
14.9468417761101	-0.055046076691206
15.0093808630394	-0.0660112973358821
15.0719199499687	-0.0738268756426769
15.1344590368981	-0.0770860465015125
15.1969981238274	-0.0828694189121488
15.2595372107567	-0.0870520143962551
15.3220762976861	-0.0833588987578289
15.3846153846154	-0.0902659471747386
15.4471544715447	-0.0937727383215738
15.509693558474	-0.0922824426773387
15.5722326454034	-0.0983179042210508
15.6347717323327	-0.0980031152795631
15.697310819262	-0.0946557570805803
15.7598499061914	-0.0980935079006881
15.8223889931207	-0.0963702537797443
15.88492808005	-0.0951254048821546
15.9474671669794	-0.0940571940395772
16.0100062539087	-0.0925418456139276
16.072545340838	-0.0890932314297566
16.1350844277674	-0.0861152911618975
16.1976235146967	-0.0857417937652218
16.260162601626	-0.0845483276980251
16.3227016885553	-0.0865336970408585
16.3852407754847	-0.0883451354773754
16.447779862414	-0.0856606868465993
16.5103189493433	-0.0915013807116937
16.5728580362727	-0.0933516217722958
16.635397123202	-0.0940838841095641
16.6979362101313	-0.100427943424974
16.7604752970607	-0.0998895429089634
16.82301438399	-0.101057344370337
16.8855534709193	-0.101438270799632
16.9480925578487	-0.0988417656934827
17.010631644778	-0.0950123174865504
17.0731707317073	-0.0897435261986988
17.1357098186366	-0.0857156749634382
17.198248905566	-0.0776839121971965
17.2607879924953	-0.0624999999999998
17.3233270794246	-0.0625000000000002
17.385866166354	-0.0494031022667338
17.4484052532833	-0.0385312617598306
17.5109443402126	-0.0278827824710332
17.573483427142	-0.0155497019268974
17.6360225140713	-1.06102333208645e-05
17.6985616010006	0.0215447361571041
17.76110068793	0.041453061806446
17.8236397748593	0.0624999999999998
17.8861788617886	0.0991046298709449
17.9487179487179	0.117813912620917
18.0112570356473	0.147959257095254
18.0737961225766	0.1875
18.1363352095059	0.200672143477039
18.1988742964353	0.221660865885915
18.2614133833646	0.25
18.3239524702939	0.25
18.3864915572233	0.257371444250393
18.4490306441526	0.265294392634346
18.5115697310819	0.260672668415469
18.5741088180113	0.25334490257446
18.6366479049406	0.252423169971421
18.6991869918699	0.236363321998763
18.7617260787992	0.22261646144268
18.8242651657286	0.213046024627847
18.8868042526579	0.192919453465123
18.9493433395872	0.170591970598001
19.0118824265166	0.155804625219723
19.0744215134459	0.125
19.1369606003752	0.104454839269566
19.1994996873046	0.0826497915442421
19.2620387742339	0.0539271782906125
19.3245778611632	0.0310785064889694
19.3871169480926	0.00829794334375174
19.4496560350219	-0.0218637494048142
19.5121951219512	-0.0457379538303645
19.5747342088805	-0.0686076082998018
19.6372732958099	-0.0906624576433863
19.6998123827392	-0.111130468461255
19.7623514696685	-0.128032458797656
19.8248905565979	-0.143455129494903
19.8874296435272	-0.154670921932892
19.9499687304565	-0.160584017118998
20.0125078173859	-0.164404701861767
20.0750469043152	-0.163261502792326
20.1375859912445	-0.16000044659279
20.2001250781739	-0.153949173338899
20.2626641651032	-0.146066304371892
20.3252032520325	-0.138394783276744
20.3877423389618	-0.125
20.4502814258912	-0.109677181582804
20.5128205128205	-0.0989684163196566
20.5753595997498	-0.0812101738551631
20.6378986866792	-0.062850587381998
20.7004377736085	-0.0443373858810976
20.7629768605378	-0.0227532957412775
20.8255159474672	0.00279679509501766
20.8880550343965	0.023254561023788
20.9505941213258	0.0467577345730863
21.0131332082552	0.0709812070928853
21.0756722951845	0.0884629358777995
21.1382113821138	0.102510497302336
21.2007504690432	0.125
21.2632895559725	0.130835265288149
21.3258286429018	0.13764279270149
21.3883677298311	0.147933322367245
21.4509068167605	0.149419553015615
21.5134459036898	0.149920660713407
21.5759849906191	0.157712101533233
21.6385240775485	0.156203333946509
21.7010631644778	0.1584081561316
21.7636022514071	0.161934583693671
21.8261413383365	0.159181387348654
21.8886804252658	0.154536940227563
21.9512195121951	0.149935710910399
22.0137585991245	0.139480546701116
22.0762976860538	0.12757660789778
22.1388367729831	0.113521669848486
22.2013758599124	0.0957671644552711
22.2639149468418	0.077820295231854
22.3264540337711	0.0589595677473284
22.3889931207004	0.0392979081556896
22.4515322076298	0.0223695112803524
22.5140712945591	0.00663246009510602
22.5766103814884	-0.0107616050753802
22.6391494684178	-0.023760651905175
22.7016885553471	-0.036382217714336
22.7642276422764	-0.0487636211199575
22.8267667292058	-0.0566791353240196
22.8893058161351	-0.0624999999999998
22.9518449030644	-0.0738170857511795
23.0143839899937	-0.0803526046293883
23.0769230769231	-0.0859931561120745
23.1394621638524	-0.0934950404795798
23.2020012507817	-0.0955576394561108
23.2645403377111	-0.0963497959843261
23.3270794246404	-0.100801673809279
23.3896185115697	-0.0984940122439989
23.4521575984991	-0.097778289595681
23.5146966854284	-0.0986582074674337
23.5772357723577	-0.0916341591503201
23.6397748592871	-0.0849652677291856
23.7023139462164	-0.0818038947355098
23.7648530331457	-0.0724345765313608
23.827392120075	-0.0662590611304244
23.8899312070044	-0.0625000000000002
23.9524702939337	-0.0526688514033129
24.015009380863	-0.045506264154077
24.0775484677924	-0.043471082895433
24.1400875547217	-0.0358956508524146
24.202626641651	-0.0328836532060693
24.2651657285804	-0.0328964688216354
24.3277048155097	-0.0288964014141709
24.390243902439	-0.0292095951923373
24.4527829893684	-0.0298868031823327
24.5153220762977	-0.0310246512896398
24.577861163227	-0.0383289312543236
24.6404002501563	-0.0449470430217593
24.7029393370857	-0.0549874996611138
24.765478424015	-0.0686160523768372
24.8280175109443	-0.0791025897864982
24.8905565978737	-0.0968199724738667
24.953095684803	-0.111986509369939
25.0156347717323	-0.125
25.0781738586617	-0.139665122742358
25.140712945591	-0.151184209524345
25.2032520325203	-0.155211330967303
25.2657911194497	-0.160465134931758
25.328330206379	-0.156603219062337
25.3908692933083	-0.151110186377216
25.4534083802376	-0.141970269847775
25.515947467167	-0.130631109609464
25.5784865540963	-0.111623707564202
25.6410256410256	-0.0993368855622125
25.703564727955	-0.0827726118095387
25.7661038148843	-0.0657339530424072
25.8286429018136	-0.0512258524918628
25.891181988743	-0.0371874801117863
25.9537210756723	-0.0151854773477306
26.0162601626016	-2.22044604925031e-16
26.078799249531	0.0296330277413631
26.1413383364603	0.0579970094046054
26.2038774233896	0.0920325861701967
26.266416510319	0.125
26.3289555972483	0.169510938239104
26.3914946841776	0.210240767866449
26.4540337711069	0.25
26.5165728580363	0.277914080492495
26.5791119449656	0.3125
26.6416510318949	0.321546303255158
26.7041901188243	0.333295360574444
26.7667292057536	0.337163756103009
26.8292682926829	0.330358843380733
26.8918073796123	0.321852287761112
26.9543464665416	0.3125
27.0168855534709	0.286268252099498
27.0794246404003	0.270604906769119
27.1419637273296	0.25
27.2045028142589	0.225357063995492
27.2670419011882	0.202616665066067
27.3295809881176	0.178297195909448
27.3921200750469	0.151908772200205
27.4546591619762	0.126463858551917
27.5171982489056	0.0981757670405935
27.5797373358349	0.0705798882908616
27.6422764227642	0.0412576272798186
27.7048155096936	0.0133295180017508
27.7673545966229	-0.0199012457087165
27.8298936835522	-0.0507202649018115
27.8924327704816	-0.0784589177767246
27.9549718574109	-0.106816633448669
28.0175109443402	-0.12932394660131
28.0800500312695	-0.151871591533478
28.1425891181989	-0.168548330027507
28.2051282051282	-0.178430180446402
28.2676672920575	-0.187119077626827
28.3302063789869	-0.188186327011024
28.3927454659162	-0.183341324747719
28.4552845528455	-0.178831474278666
28.5178236397749	-0.166013364203506
28.5803627267042	-0.157512624706481
28.6429018136335	-0.144811794185811
28.7054409005629	-0.126959034648689
28.7679799874922	-0.111724989813959
28.8305190744215	-0.0941046746703817
28.8930581613508	-0.073962740308574
28.9555972482802	-0.0562982324975896
29.0181363352095	-0.0330929201780554
29.0806754221388	-0.0123794287358512
29.1432145090682	0.0114198940986007
29.2057535959975	0.0357938519623954
29.2682926829268	0.061661493618261
29.3308317698562	0.0857289008836472
29.3933708567855	0.109154914603963
29.4559099437148	0.132819452884474
29.5184490306442	0.155491300006293
29.5809881175735	0.17364143380593
29.6435272045028	0.191000319400198
29.7060662914321	0.203294251441819
29.7686053783615	0.212020642195061
29.8311444652908	0.216657875714667
29.8936835522201	0.217458270141653
29.9562226391495	0.214187743809325
30.0187617260788	0.209106738518779
30.0813008130081	0.201749092290557
30.1438398999375	0.190093428653097
30.2063789868668	0.175595397096754
30.2689180737961	0.16091006895279
30.3314571607255	0.144715608561923
30.3939962476548	0.127168972574232
30.4565353345841	0.107508685874126
30.5190744215134	0.0875625048381225
30.5816135084428	0.0665496070112455
30.6441525953721	0.0420782587161406
30.7066916823014	0.0194410302066448
30.7692307692308	-0.00366655394042107
30.8317698561601	-0.0252934363129356
30.8943089430894	-0.0467190695074849
30.9568480300188	-0.0669236778463086
31.0193871169481	-0.0861546278116048
31.0819262038774	-0.101543326586006
31.1444652908068	-0.115527361457943
31.2070043777361	-0.12534276241468
31.2695434646654	-0.1371117673899
31.3320825515947	-0.142849736447489
31.3946216385241	-0.148442624502192
31.4571607254534	-0.152689579637173
31.5196998123827	-0.15435361000222
31.5822388993121	-0.150930414888425
31.6447779862414	-0.150574414474993
31.7073170731707	-0.145070564849789
31.7698561601001	-0.140476939335645
31.8323952470294	-0.134009084075271
31.8949343339587	-0.125
31.9574734208881	-0.110874938256963
32.0200125078174	-0.101545138263072
32.0825515947467	-0.0863990499722894
32.145090681676	-0.0744941592792905
32.2076297686054	-0.0647595298784614
32.2701688555347	-0.0536124260935425
32.332707942464	-0.048465913275758
32.3952470293934	-0.0463336749948343
32.4577861163227	-0.044193429296338
32.520325203252	-0.0530715824982584
32.5828642901814	-0.0625000000000002
32.6454033771107	-0.0732076982510439
32.70794246404	-0.0880872567391592
32.7704815509694	-0.102422491309667
32.8330206378987	-0.118887323317701
32.895559724828	-0.1328145478412
32.9580988117573	-0.144689026172016
33.0206378986867	-0.15235716617614
33.083176985616	-0.156523305988544
33.1457160725453	-0.156705505966783
33.2082551594747	-0.151203750603004
33.270794246404	-0.141960100028308
33.3333333333333	-0.133160229026762
33.3958724202627	-0.117332866050712
33.458411507192	-0.10871629741556
33.5209505941213	-0.0920212660200781
33.5834896810507	-0.08412608247573
33.64602876798	-0.0740079970464487
33.7085678549093	-0.0611157533993969
33.7711069418386	-0.0529043632887494
33.833646028768	-0.0400503090226107
33.8961851156973	-0.017087467797536
33.9587242026266	-2.22044604925031e-16
34.021263289556	0.0406759252407394
34.0838023764853	0.0782744977942572
34.1463414634146	0.122272670013596
34.208880550344	0.172479028723897
34.2714196372733	0.220678875061715
34.3339587242026	0.266607659426929
34.396497811132	0.3125
34.4590368980613	0.342023389528356
34.5215759849906	0.375
34.58411507192	0.381232869011035
34.6466541588493	0.387062689396861
34.7091932457786	0.381775140908646
34.7717323327079	0.366600932714084
34.8342714196373	0.347909267183996
34.8968105065666	0.325369875685426
34.9593495934959	0.296975984773741
35.0218886804253	0.273529591835944
35.0844277673546	0.245375346887328
35.1469668542839	0.223009641030597
35.2095059412133	0.200065946458185
35.2720450281426	0.174914049271831
35.3345841150719	0.146594873730748
35.3971232020013	0.1170572258405
35.4596622889306	0.0848686397838278
35.5222013758599	0.0495285940904745
35.5847404627892	0.00888652796433527
35.6472795497186	-0.0310400225065367
35.7098186366479	-0.0759814898319535
35.7723577235772	-0.113934408847512
35.8348968105066	-0.152285258798712
35.8974358974359	-0.1875
35.9599749843652	-0.205045669907102
36.0225140712946	-0.223197527593708
36.0850531582239	-0.235422716072005
36.1475922451532	-0.237332034019843
36.2101313320826	-0.234242051597326
36.2726704190119	-0.225734971936246
36.3352095059412	-0.21193605114858
36.3977485928705	-0.203758908530061
36.4602876797999	-0.185541134941637
36.5228267667292	-0.168746316225333
36.5853658536585	-0.152711029669224
36.6479049405879	-0.132211863232224
36.7104440275172	-0.110796160481981
36.7729831144465	-0.087426201114313
36.8355222013759	-0.0577907152975029
36.8980612883052	-0.0319689091862056
36.9606003752345	-2.22044604925031e-16
37.0231394621639	0.0352558491868599
37.0856785490932	0.0714419079261773
37.1482176360225	0.103253922122457
37.2107567229518	0.139518790901987
37.2732958098812	0.172586624992392
37.3358348968105	0.204221981005407
37.3983739837398	0.228979942121019
37.4609130706692	0.25
37.5234521575985	0.263611062054904
37.5859912445278	0.276898461119349
37.6485303314572	0.280122836787421
37.7110694183865	0.279073278260731
37.7736085053158	0.273322703521707
37.8361475922452	0.264534408497132
37.8986866791745	0.252843285415152
37.9612257661038	0.239175192880797
38.0237648530331	0.223279479036925
38.0863039399625	0.208039665232553
38.1488430268918	0.187703170482524
38.2113821138211	0.16507046323722
38.2739212007505	0.140078332916294
38.3364602876798	0.115463415380385
38.3989993746091	0.0867198057317565
38.4615384615385	0.0552327212485783
38.5240775484678	0.0232589707490116
38.5866166353971	-0.00882046595104565
38.6491557223265	-0.0376090451457509
38.7116948092558	-0.0624999999999998
38.7742338961851	-0.0882658547564344
38.8367729831144	-0.110143004423874
38.8993120700438	-0.129137746052836
38.9618511569731	-0.147493202147076
39.0243902439024	-0.159794910896104
39.0869293308318	-0.170688447983068
39.1494684177611	-0.179050991830484
39.2120075046904	-0.184597669070743
39.2745465916198	-0.191090869570258
39.3370856785491	-0.19431534091877
39.3996247654784	-0.191021244121536
39.4621638524078	-0.187660050966694
39.5247029393371	-0.179301089753718
39.5872420262664	-0.171751347182329
39.6497811131958	-0.158851012911652
39.7123202001251	-0.144714251515307
39.7748592870544	-0.127720874764928
39.8373983739837	-0.109280565937578
39.8999374609131	-0.0895065138282668
39.9624765478424	-0.0715058910655328
40.0250156347717	-0.0554331896691654
40.0875547217011	-0.0444346966424797
40.1500938086304	-0.0339309771929907
40.2126328955597	-0.025789345475355
40.2751719824891	-0.0277529749507494
40.3377110694184	-0.0344117534014261
40.4002501563477	-0.0435758197435353
40.4627892432771	-0.0591478143999554
40.5253283302064	-0.0750108429995234
40.5878674171357	-0.0940740785306062
40.650406504065	-0.114473387099627
40.7129455909944	-0.130760084907364
40.7754846779237	-0.145599105849612
40.838023764853	-0.159390968923233
40.9005628517824	-0.165186921766159
40.9631019387117	-0.167911997895514
41.025641025641	-0.165414927032559
41.0881801125704	-0.157933575506284
41.1507191994997	-0.1527691769214
41.213258286429	-0.135606734972877
41.2757973733584	-0.122658683192401
41.3383364602877	-0.105885422444459
41.400875547217	-0.0967634492899165
41.4634146341463	-0.0816301090615616
41.5259537210757	-0.0659837570871042
41.588492808005	-0.0532052499049372
41.6510318949343	-0.0409573667910981
41.7135709818637	-0.0233351176693676
41.776110068793	-0.00299033177793432
41.8386491557223	0.0316647403969554
41.9011882426517	0.0624999999999998
41.963727329581	0.109535367297789
42.0262664165103	0.165437134648545
42.0888055034397	0.220801622446172
42.151344590369	0.278546245003346
42.2138836772983	0.336768450776919
42.2764227642276	0.383076697709083
42.338961851157	0.4375
42.4015009380863	0.448524908129934
42.4640400250156	0.459181164758391
42.526579111945	0.455429082007503
42.5891181988743	0.4375
42.6516572858036	0.409447977918633
42.714196372733	0.375
42.7767354596623	0.335118321081355
42.8392745465916	0.301991661830389
42.901813633521	0.262083643871572
42.9643527204503	0.231543152751465
43.0268918073796	0.202552256194087
43.0894308943089	0.174104198282559
43.1519699812383	0.144701326457549
43.2145090681676	0.110688389990428
43.2770481550969	0.0725893829159026
43.3395872420263	0.0382865636934828
43.4021263289556	-0.00861511011880504
43.4646654158849	-0.0525452432047249
43.5272045028143	-0.10498826347742
43.5897435897436	-0.151235474325331
43.6522826766729	-0.195008476243599
43.7148217636023	-0.233675949572982
43.7773608505316	-0.261365340959295
43.8398999374609	-0.280108897953408
43.9024390243902	-0.291669782000778
43.9649781113196	-0.291869484288976
44.0275171982489	-0.28255942841335
44.0900562851782	-0.263997257534325
44.1525953721076	-0.240667720560238
44.2151344590369	-0.222026250592505
44.2776735459662	-0.195057132895783
44.3402126328956	-0.170143078732731
44.4027517198249	-0.147593814844683
44.4652908067542	-0.11797020908494
44.5278298936836	-0.0948347515666466
44.5903689806129	-0.0624999999999998
44.6529080675422	-0.0293883412618584
44.7154471544715	-2.22044604925031e-16
44.7779862414009	0.0476174433317365
44.8405253283302	0.0954681054911697
44.9030644152595	0.140725846518256
44.9656035021889	0.189584784116362
45.0281425891182	0.231647384095185
45.0906816760475	0.274610520765257
45.1532207629769	0.3125
45.2157598499062	0.331097517581816
45.2782989368355	0.351574258474044
45.3408380237649	0.357266176298205
45.4033771106942	0.354370138430979
45.4659161976235	0.346578898627415
45.5284552845528	0.331080047510477
45.5909943714822	0.317009182372935
45.6535334584115	0.297300153078267
45.7160725453408	0.275047323936541
45.7786116322702	0.255221500841117
45.8411507191995	0.233083366177605
45.9036898061288	0.21412439414269
45.9662288930582	0.188851871589986
46.0287679799875	0.156850333050888
46.0913070669168	0.126799895288232
46.1538461538462	0.0900886195438314
46.2163852407755	0.0527778274292765
46.2789243277048	0.0132128181959278
46.3414634146341	-0.0316609377088889
46.4040025015635	-0.0682152002958345
46.4665415884928	-0.103658971376097
46.5290806754221	-0.138483728215196
46.5916197623515	-0.162072497248426
46.6541588492808	-0.18493612563902
46.7166979362101	-0.199289800925728
46.7792370231395	-0.211253807066359
46.8417761100688	-0.220949579647819
46.9043151969981	-0.219617346525001
46.9668542839275	-0.217385026758841
47.0293933708568	-0.217908457304605
47.0919324577861	-0.213763434811702
47.1544715447154	-0.211825218584126
47.2170106316448	-0.199761573895364
47.2795497185741	-0.191509117978909
47.3420888055034	-0.178194695871769
47.4046278924328	-0.161162951124416
47.4671669793621	-0.143908150714116
47.5297060662914	-0.125
47.5922451532208	-0.100450323761362
47.6547842401501	-0.0805333622154781
47.7173233270794	-0.0548204232899849
47.7798624140088	-0.0383381004227098
47.8424015009381	-0.0265936860320967
47.9049405878674	-0.0199802827209541
47.9674796747967	-0.0184500534980667
48.0300187617261	-0.0162924268253249
48.0925578486554	-0.0238583201904978
48.1550969355847	-0.0404924227517833
48.2176360225141	-0.0543807819080731
48.2801751094434	-0.07611217893277
48.3427141963727	-0.095358073766896
48.4052532833021	-0.125
48.4677923702314	-0.149936106094952
48.5303314571607	-0.169703694185569
48.5928705440901	-0.192893097602977
48.6554096310194	-0.213522453266881
48.7179487179487	-0.220514631972122
48.780487804878	-0.224955095319568
48.8430268918074	-0.212233955838894
48.9055659787367	-0.202223420197586
48.968105065666	-0.1875
49.0306441525954	-0.148503355525566
49.0931832395247	-0.123888799511409
49.155722326454	-0.0982071660166099
49.2182614133834	-0.0779068708307156
49.2808005003127	-0.0624999999999998
49.343339587242	-0.0418490205016843
49.4058786741714	-0.0355906372744086
49.4684177611007	-0.0257602364239942
49.53095684803	-0.00587985557172375
49.5934959349593	0.0212437092744656
49.6560350218887	0.0624999999999998
49.718574108818	0.112127782301115
49.7811131957473	0.183779275460055
49.8436522826767	0.270506946177452
49.906191369606	0.346298004698304
49.9687304565353	0.419651781457169
50.0312695434647	0.477782528259226
50.093808630394	0.52164553835618
50.1563477173233	0.5625
50.2188868042527	0.538194469203192
50.281425891182	0.514224112484167
50.3439649781113	0.475277342619839
50.4065040650407	0.422013232707534
50.46904315197	0.375
50.5315822388993	0.3125
50.5941213258286	0.274076181209597
50.656660412758	0.25
50.7191994996873	0.203307015096055
50.7817385866166	0.171390831026385
50.844277673546	0.144832851254822
50.9068167604753	0.117373615408201
50.9693558474046	0.0833264638072523
51.031894934334	0.0223437787872532
51.0944340212633	-0.032359432675957
51.1569731081926	-0.0859963337158022
51.219512195122	-0.153070719906319
51.2820512820513	-0.211770712534333
51.3445903689806	-0.276298951843382
51.4071294559099	-0.3125
51.4696685428393	-0.344191055760759
51.5322076297686	-0.375
51.5947467166979	-0.37026193325573
51.6572858036273	-0.358156305083865
51.7198248905566	-0.328242922434832
51.7823639774859	-0.294082076611154
51.8449030644153	-0.265660116383359
51.9074421513446	-0.224301274786382
51.9699812382739	-0.179733582691828
52.0325203252033	-0.151523800230964
52.0950594121326	-0.116695109652712
52.1575984990619	-0.0879410331327834
52.2201375859912	-0.0477886820550972
52.2826766729206	-0.00357470822298717
52.3452157598499	0.0335367758622872
52.4077548467792	0.0898007344101363
52.4702939337086	0.152986926746446
52.5328330206379	0.217902323592649
52.5953721075672	0.282008596725103
52.6579111944966	0.334327660801741
52.7204502814259	0.394160672136006
52.7829893683552	0.4375
52.8455284552846	0.456174098726213
52.9080675422139	0.468443365892018
52.9706066291432	0.469960703393629
53.0331457160725	0.457161134893553
53.0956848030019	0.4375
53.1582238899312	0.393150256402345
53.2207629768605	0.36281307760644
53.2833020637899	0.330052067366601
53.3458411507192	0.290673973816854
53.4083802376485	0.257787654961376
53.4709193245779	0.221307706898744
53.5334584115072	0.189763217271601
53.5959974984365	0.159792138158942
53.6585365853659	0.118221333355724
53.7210756722952	0.0857048805307842
53.7836147592245	0.046069887139852
53.8461538461538	0.00340468331664414
53.9086929330832	-0.0470948502486921
53.9712320200125	-0.100772194442559
54.0337711069418	-0.143891107470701
54.0963101938712	-0.181574983190683
54.1588492808005	-0.220659678355234
54.2213883677298	-0.246829731360002
54.2839274546592	-0.269262386252897
54.3464665415885	-0.266899403694931
54.4090056285178	-0.26437411267728
54.4715447154472	-0.259979159310594
54.5340838023765	-0.237544395773096
54.5966228893058	-0.214861698121061
54.6591619762351	-0.199786241089532
54.7217010631645	-0.183426484467465
54.7842401500938	-0.175797635993624
54.8467792370231	-0.156229204643024
54.9093183239525	-0.144042166178865
54.9718574108818	-0.140296045407303
55.0343964978111	-0.125
55.0969355847405	-0.101129775833695
55.1594746716698	-0.0761018022022491
55.2220137585991	-0.0533914692150816
55.2845528455285	-0.0340356575264983
55.3470919324578	-0.00605757417475195
55.4096310193871	0.0122509827261256
55.4721701063164	0.02219655143683
55.5347091932458	0.0192533598748137
55.5972482801751	0.0122638582838561
55.6597873671044	0.0029863734772583
55.7223264540338	-0.0172218364863624
55.7848655409631	-0.0465167329726933
55.8474046278924	-0.0674102655345572
55.9099437148218	-0.0975612312365709
55.9724828017511	-0.126873800735558
56.0350218886804	-0.169423727694256
56.0975609756098	-0.211563591247486
56.1601000625391	-0.237937086956423
56.2226391494684	-0.267589550264212
56.2851782363977	-0.295791468418956
56.3477173233271	-0.3125
56.4102564102564	-0.3125
56.4727954971857	-0.291336870607442
56.5353345841151	-0.266731080609648
56.5978736710444	-0.231203964186988
56.6604127579737	-0.180143365908788
56.7229518449031	-0.125
56.7854909318324	-0.0903969674272031
56.8480300187617	-0.0567814325217995
56.9105691056911	-0.0282076876900155
56.9731081926204	0.00667238193712721
57.0356472795497	0.0218534143264749
57.098186366479	0.0390828418419573
57.1607254534084	0.0624999999999998
57.2232645403377	0.10141930765681
57.285803627267	0.153966013466893
57.3483427141964	0.213342875040529
57.4108818011257	0.288832907551735
57.473420888055	0.380471133977046
57.5359599749844	0.461050937937639
57.5984990619137	0.533865737591918
57.661038148843	0.591447654578035
57.7235772357724	0.630258998640238
57.7861163227017	0.64334492776829
57.848655409631	0.625
57.9111944965603	0.562295501413808
57.9737335834897	0.5
58.036272670419	0.413265794680811
58.0988117573483	0.332250998147347
58.1613508442777	0.249870254114959
58.223889931207	0.182116623809352
58.2864290181363	0.13531151044887
58.3489681050657	0.0884267648013358
58.411507191995	0.0493274666738188
58.4740462789243	0.0197119446379983
58.5365853658537	-0.0135172204271812
58.599124452783	-0.0497499236216703
58.6616635397123	-0.111102215583728
58.7242026266416	-0.175295707840439
58.786741713571	-0.238776069963802
58.8492808005003	-0.3125
58.9118198874296	-0.375
58.974358974359	-0.41819465317007
59.0368980612883	-0.444298025730654
59.0994371482176	-0.4375
59.161976235147	-0.4375
59.2245153220763	-0.396082549555919
59.2870544090056	-0.33916925891181
59.349593495935	-0.276174531914602
59.4121325828643	-0.207500402923711
59.4746716697936	-0.152232911691248
59.5372107567229	-0.0997114034497148
59.5997498436523	-0.0501899080495928
59.6622889305816	-0.0192142457367214
59.7248280175109	0.0223020349720513
59.7873671044403	0.0595246313017025
59.8499061913696	0.105414670387837
59.9124452782989	0.158026299250338
59.9749843652283	0.211675142197701
60.0375234521576	0.282213678218465
60.1000625390869	0.362566116364727
60.1626016260163	0.430764899233783
60.2251407129456	0.5
60.2876797998749	0.532319980868683
60.3502188868042	0.5625
60.4127579737336	0.566069048908532
60.4752970606629	0.540936185789663
60.5378361475922	0.502624820168287
60.6003752345216	0.451416287987764
60.6629143214509	0.38964531864353
60.7254534083802	0.325162014969903
60.7879924953096	0.256666915027607
60.8505315822389	0.21091866883742
60.9130706691682	0.171952751503423
60.9756097560976	0.135420048597061
61.0381488430269	0.107894245704235
61.1006879299562	0.0815735839664396
61.1632270168856	0.056448253514287
61.2257661038149	0.0244598646652048
61.2883051907442	-0.0243684455613163
61.3508442776735	-0.0624999999999998
61.4133833646029	-0.114244472665076
61.4759224515322	-0.167486275478864
61.5384615384615	-0.21605298881687
61.6010006253909	-0.257418613133593
61.6635397123202	-0.274179909097801
61.7260787992495	-0.276213628085307
61.7886178861789	-0.270083620679165
61.8511569731082	-0.239681442321177
61.9136960600375	-0.210949459461245
61.9762351469669	-0.175687710858241
62.0387742338962	-0.146559467070659
62.1013133208255	-0.12738303497115
62.1638524077548	-0.103680618404479
62.2263914946842	-0.0907178506341722
62.2889305816135	-0.0883893140961057
62.3514696685428	-0.0833951879500887
62.4140087554722	-0.0829362172698741
62.4765478424015	-0.0627546032263839
62.5390869293308	-0.0462090672412949
62.6016260162602	-0.0273344127289927
62.6641651031895	-2.22044604925031e-16
62.7267041901188	0.0245291511713579
62.7892432770482	0.0404724210129877
62.8517823639775	0.0453644559948761
62.9143214509068	0.036342200935682
62.9768605378361	0.0358334597308891
63.0393996247655	0.00863504462619357
63.1019387116948	-0.0263789193582469
63.1644777986241	-0.0586561857759087
63.2270168855535	-0.0930560828573239
63.2895559724828	-0.119611070927672
63.3520950594121	-0.152367644026401
63.4146341463415	-0.18141975610175
63.4771732332708	-0.195628275279416
63.5397123202001	-0.223794079647666
63.6022514071295	-0.258865977863408
63.6647904940588	-0.294791762351666
63.7273295809881	-0.337974496459757
63.7898686679174	-0.368525093545736
63.8524077548468	-0.409370362831394
63.9149468417761	-0.43793652601244
63.9774859287054	-0.4375
64.0400250156348	-0.420577954927289
64.1025641025641	-0.372915095182424
64.1651031894934	-0.3125
64.2276422764228	-0.225524658695098
64.2901813633521	-0.120143942490011
64.3527204502814	-0.0296827018810735
64.4152595372108	0.0448104455255482
64.4777986241401	0.104408210434487
64.5403377110694	0.149684217928007
64.6028767979987	0.189562753773928
64.6654158849281	0.198799992384633
64.7279549718574	0.215628779411989
64.7904940587867	0.247294975558336
64.8530331457161	0.288328153533954
64.9155722326454	0.348447485617783
64.9781113195747	0.424387908454605
65.0406504065041	0.515401001153134
65.1031894934334	0.625
65.1657285803627	0.672824613126602
65.2282676672921	0.709656670529578
65.2908067542214	0.71327112806443
65.3533458411507	0.690491963298486
65.41588492808	0.625
65.4784240150094	0.516657895171693
65.5409631019387	0.392550384174756
65.603502188868	0.278777714636757
65.6660412757974	0.158555726359151
65.7285803627267	0.0624999999999998
65.791119449656	-0.00787591952140051
65.8536585365854	-0.0488994866999968
65.9161976235147	-0.074276322752626
65.978736710444	-0.106346396980017
66.0412757973734	-0.131867536407925
66.1038148843027	-0.155816828686903
66.166353971232	-0.19463136573724
66.2288930581613	-0.247567243900662
66.2914321450907	-0.323583534041462
66.35397123202	-0.386548968434443
66.4165103189493	-0.433218851676545
66.4790494058787	-0.471852609337707
66.541588492808	-0.478577044550652
66.6041275797373	-0.454431517587246
66.6666666666667	-0.395226125503987
66.729205753596	-0.3125
66.7917448405253	-0.233861243291959
66.8542839274547	-0.138801203700783
66.916823014384	-0.0374268366601883
66.9793621013133	0.0384158888403997
67.0419011882426	0.0983055393411999
67.104440275172	0.132149674066455
67.1669793621013	0.160651930839473
67.2295184490306	0.1875
67.29205753596	0.195448284781991
67.3545966228893	0.224964616763226
67.4171357098186	0.267982009943519
67.479674796748	0.325008600800137
67.5422138836773	0.384535932917139
67.6047529706066	0.443588880384969
67.667292057536	0.507188743144098
67.7298311444653	0.5625
67.7923702313946	0.573752434515276
67.8549093183239	0.5625
67.9174484052533	0.512777360103819
67.9799874921826	0.443235926968788
68.042526579112	0.354619925582955
68.1050656660413	0.25
68.1676047529706	0.165616010610912
68.2301438398999	0.092920489990595
68.2926829268293	0.0343181689580482
68.3552220137586	-0.000134149876116356
68.4177611006879	-0.0250965343459628
68.4803001876173	-0.020927841413262
68.5428392745466	-0.0182503149005422
68.6053783614759	-0.027998781515636
68.6679174484052	-0.0443812741308844
68.7304565353346	-0.071792189433774
68.7929956222639	-0.103795851905317
68.8555347091933	-0.144215056098144
68.9180737961226	-0.1875
68.9806128830519	-0.209691977521404
69.0431519699812	-0.220428184694735
69.1056910569106	-0.217614936006742
69.1682301438399	-0.197922615963087
69.2307692307692	-0.157971169441548
69.2933083176986	-0.100814341324634
69.3558474046279	-0.0532078860100732
69.4183864915572	-0.0188154013330949
69.4809255784865	0.0143740640572506
69.5434646654159	0.032746840173441
69.6060037523452	0.0380534707242964
69.6685428392746	0.0262526778449565
69.7310819262039	0.00760735226568434
69.7936210131332	-0.00654556016209248
69.8561601000625	-0.0210028989951942
69.9186991869919	-0.0311327501687251
69.9812382739212	-0.0233743882115785
70.0437773608505	-0.00608196125237065
70.1063164477799	0.0232421847062897
70.1688555347092	0.0342590595994713
70.2313946216385	0.0423263700034189
70.2939337085678	0.0417166133564039
70.3564727954972	0.0309481651878237
70.4190118824265	-0.00151260107580819
70.4815509693559	-0.0477321901137864
70.5440900562852	-0.10617777478508
70.6066291432145	-0.152922504188649
70.6691682301438	-0.206499813874624
70.7317073170732	-0.247764681969416
70.7942464040025	-0.272396117332773
70.8567854909318	-0.274120772800566
70.9193245778612	-0.268612532895486
70.9818636647905	-0.265330474791942
71.0444027517198	-0.270950280401961
71.1069418386491	-0.272403427907359
71.1694809255785	-0.295932418549259
71.2320200125078	-0.337050245217161
71.2945590994372	-0.39166692389586
71.3570981863665	-0.440982121130368
71.4196372732958	-0.480231111716388
71.4821763602251	-0.506279919569718
71.5447154471545	-0.5
71.6072545340838	-0.442757689296156
71.6697936210131	-0.343292591720961
71.7323327079425	-0.222306631313119
71.7948717948718	-0.0901012853356
71.8574108818011	0.0450785036556437
71.9199499687304	0.170905483508737
71.9824890556598	0.256068533351705
72.0450281425891	0.3125
72.1075672295185	0.3125
72.1701063164478	0.294522831759379
72.2326454033771	0.267261454094945
72.2951844903064	0.245789004565509
72.3577235772358	0.25
72.4202626641651	0.297505641111471
72.4828017510944	0.367860590844848
72.5453408380238	0.46081797771187
72.6078799249531	0.552712291290989
72.6704190118824	0.634235325164467
72.7329580988118	0.6875
72.7954971857411	0.6875
72.8580362726704	0.630371788656294
72.9205753595998	0.53245223149562
72.9831144465291	0.403560325099286
73.0456535334584	0.262381799398052
73.1081926203877	0.125
73.1707317073171	0.0196136441938649
73.2332707942464	-0.0493511061315234
73.2958098811757	-0.0892026157005081
73.3583489681051	-0.0977620718625265
73.4208880550344	-0.097633080788487
73.4834271419637	-0.0810005339579177
73.5459662288931	-0.0898705324872268
73.6085053158224	-0.119040960818539
73.6710444027517	-0.169337175690771
73.7335834896811	-0.232361868867112
73.7961225766104	-0.3125
73.8586616635397	-0.383135663122145
73.921200750469	-0.4375
73.9837398373984	-0.4375
74.0462789243277	-0.406199539888171
74.108818011257	-0.333958793753873
74.1713570981864	-0.232584512404404
74.2338961851157	-0.111681140972479
74.296435272045	2.22044604925031e-16
74.3589743589744	0.0939419289502205
74.4215134459037	0.15746158889851
74.484052532833	0.196113578843669
74.5465916197624	0.202832255383457
74.6091307066917	0.1875
74.671669793621	0.157478802674028
74.7342088805503	0.142046805309065
74.7967479674797	0.153900054570248
74.859287054409	0.185617197616327
74.9218261413383	0.238830555836842
74.9843652282677	0.304993083116166
75.046904315197	0.376674653058174
75.1094434021263	0.4375
75.1719824890557	0.46704057143827
75.234521575985	0.465521366858453
75.2970606629143	0.4375
75.3595997498437	0.363587437164202
75.422138836773	0.26845459186101
75.4846779237023	0.167948733625155
75.5472170106316	0.0925942619622299
75.609756097561	0.0395172297410559
75.6722951844903	0.00602205158194958
75.7348342714196	-0.00772796357613816
75.797373358349	0.00150260073796374
75.8599124452783	0.0274509221529318
75.9224515322076	0.0450658662532327
75.984990619137	0.053041426391478
76.0475297060663	0.0421976962328021
76.1100687929956	0.0142032980964192
76.172607879925	-0.0376699289276302
76.2351469668543	-0.0931563895098027
76.2976860537836	-0.137834279488318
76.3602251407129	-0.152274163342059
76.4227642276423	-0.151977705290351
76.4853033145716	-0.125
76.5478424015009	-0.0859482320694127
76.6103814884303	-0.0303536167208105
76.6729205753596	0.0199474461079942
76.7354596622889	0.0625000000000002
76.7979987492183	0.075863366388792
76.8605378361476	0.0710852782604608
76.9230769230769	0.0446186452663842
76.9856160100063	0.00612177497479452
77.0481550969356	-0.033829830362009
77.1106941838649	-0.0678659100998861
77.1732332707942	-0.0770348700834834
77.2357723577236	-0.0715542974960319
77.2983114446529	-0.0518316281350676
77.3608505315822	-0.0257082471316161
77.4233896185116	0.00513772491078401
77.4859287054409	0.0232699396787384
77.5484677923702	0.0338947781137876
77.6110068792996	0.0215644543456872
77.6735459662289	-2.22044604925031e-16
77.7360850531582	-0.0408529643768078
77.7986241400876	-0.0851666861663058
77.8611632270169	-0.125
77.9237023139462	-0.145534550274655
77.9862414008755	-0.159473544766684
78.0487804878049	-0.164242245311608
78.1113195747342	-0.165225555172659
78.1738586616635	-0.16773494039996
78.2363977485929	-0.175347903091365
78.2989368355222	-0.185011207772527
78.3614759224515	-0.1875
78.4240150093809	-0.216860395762162
78.4865540963102	-0.25
78.5490931832395	-0.3125
78.6116322701689	-0.352329716185775
78.6741713570982	-0.396776270077901
78.7367104440275	-0.429611521368581
78.7992495309568	-0.46575798945082
78.8617886178862	-0.476076681540077
78.9243277048155	-0.488170969941227
78.9868667917448	-0.465526097675498
79.0494058786742	-0.4375
79.1119449656035	-0.350091911462524
79.1744840525328	-0.25
79.2370231394622	-0.144782128564399
79.2995622263915	-0.0504355028814467
79.3621013133208	0.0424532519757426
79.4246404002502	0.125
79.4871794871795	0.202173361966873
79.5497185741088	0.25
79.6122576610381	0.273243252987853
79.6747967479675	0.284482717780781
79.7373358348968	0.29457165765115
79.7998749218261	0.31711574126684
79.8624140087555	0.344610457614068
79.9249530956848	0.404457191724412
79.9874921826141	0.465096455007664
80.0500312695435	0.52482016689467
80.1125703564728	0.558852733157455
80.1751094434021	0.581359968499478
80.2376485303315	0.584494927700941
80.3001876172608	0.5625
80.3627267041901	0.465257992979944
80.4252657911194	0.354731539046735
80.4878048780488	0.233170840523045
80.5503439649781	0.130612630017326
80.6128830519074	0.0411294019671102
80.6754221388368	-0.019704117259705
80.7379612257661	-0.0509763024043035
80.8005003126954	-0.0624999999999998
80.8630393996248	-0.0767860140897478
80.9255784865541	-0.0916414088514117
80.9881175734834	-0.105779790782436
81.0506566604128	-0.130360862338535
81.1131957473421	-0.171063706181641
81.1757348342714	-0.232080345863715
81.2382739212007	-0.285299948323789
81.3008130081301	-0.319337805589955
81.3633520950594	-0.32285555524956
81.4258911819887	-0.299428151972483
81.4884302689181	-0.245592605130592
81.5509693558474	-0.172401477427077
81.6135084427767	-0.0878127853678142
81.6760475297061	-0.0156840505804797
81.7385866166354	0.0488903912581209
81.8011257035647	0.0928795004793894
81.8636647904941	0.123347779096148
81.9262038774234	0.126987658767133
81.9887429643527	0.109561897605423
82.0512820512821	0.0961482400894315
82.1138211382114	0.0993238437721059
82.1763602251407	0.114492173187277
82.23889931207	0.143429286075833
82.3014383989994	0.179941489132796
82.3639774859287	0.229146594899381
82.426516572858	0.275046274157257
82.4890556597874	0.30000996922547
82.5515947467167	0.3125
82.614133833646	0.3125
82.6766729205754	0.2779203082224
82.7392120075047	0.226550327461762
82.801751094434	0.17146430355041
82.8642901813634	0.131375922549277
82.9268292682927	0.105650720730866
82.989368355222	0.0895773692076001
83.0519074421513	0.0841926138060901
83.1144465290807	0.0880292894227034
83.17698561601	0.0923745909006846
83.2395247029393	0.0980267018486624
83.3020637898687	0.0907904486247514
83.364602876798	0.0789921258286748
83.4271419637273	0.0522897207984201
83.4896810506567	0.0190702516282159
83.552220137586	-0.0137764547918895
83.6147592245153	-0.0380186545029572
83.6772983114447	-0.046323602927953
83.739837398374	-0.0413462127394582
83.8023764853033	-0.0303095320040682
83.8649155722326	-0.0113374486542949
83.927454659162	0.00667149959188421
83.9899937460913	0.0253566461662021
84.0525328330206	0.0327259439017952
84.11507191995	0.0289188413255582
84.1776110068793	0.0180332099025851
84.2401500938086	-2.22044604925031e-16
84.302689180738	-0.0214217389145386
84.3652282676673	-0.03271752742497
84.4277673545966	-0.0398836254565668
84.490306441526	-0.0379626982127534
84.5528455284553	-0.0365336808317187
84.6153846153846	-0.033780097417755
84.6779237023139	-0.0262234636275446
84.7404627892433	-0.0173400819572764
84.8030018761726	-0.0214155582527274
84.8655409631019	-0.0288524101852424
84.9280800500313	-0.0358539931835545
84.9906191369606	-0.0452051985720937
85.0531582238899	-0.0625000000000002
85.1156973108193	-0.0744905297661446
85.1782363977486	-0.073817822494149
85.2407754846779	-0.0711933739728669
85.3033145716073	-0.0763964401052521
85.3658536585366	-0.0933136049826169
85.4283927454659	-0.106383091670217
85.4909318323952	-0.137593652075444
85.5534709193246	-0.172135896264683
85.6160100062539	-0.214709750050706
85.6785490931832	-0.243285132645016
85.7410881801126	-0.269518497758774
85.8036272670419	-0.293133127176465
85.8661663539712	-0.326004108117744
85.9287054409006	-0.351737050693798
85.9912445278299	-0.375
86.0537836147592	-0.397497135318066
86.1163227016886	-0.4375
86.1788617886179	-0.473354481564176
86.2414008755472	-0.510968027295046
86.3039399624765	-0.531811054310933
86.3664790494059	-0.532282315937983
86.4290181363352	-0.5
86.4915572232645	-0.40942600409443
86.5540963101939	-0.287814418966435
86.6166353971232	-0.154197372172019
86.6791744840525	-0.0259516093425601
86.7417135709819	0.107261045019375
86.8042526579112	0.224296810383734
86.8667917448405	0.3125
86.9293308317699	0.326305560769429
86.9918699186992	0.320660723008662
87.0544090056285	0.300972177653474
87.1169480925578	0.302453218951481
87.1794871794872	0.3125
87.2420262664165	0.363676462456686
87.3045653533458	0.432182072606874
87.3671044402752	0.511813846650021
87.4296435272045	0.5625
87.4921826141338	0.593833739115802
87.5547217010632	0.59633813501099
87.6172607879925	0.5625
87.6797998749218	0.45748649831115
87.7423389618512	0.318515562562323
87.8048780487805	0.178963054448609
87.8674171357098	0.0624999999999998
87.9299562226391	-0.00818170935478706
87.9924953095685	-0.0459733963447279
88.0550343964978	-0.0532581631153696
88.1175734834271	-0.0430423154733477
88.1801125703565	-0.030757145673787
88.2426516572858	-0.0394629781664367
88.3051907442151	-0.0625000000000002
88.3677298311445	-0.104174760038759
88.4302689180738	-0.155815770256122
88.4928080050031	-0.224955595820297
88.5553470919325	-0.285452156002473
88.6178861788618	-0.3125
88.6804252657911	-0.286581728591337
88.7429643527204	-0.233551107265027
88.8055034396498	-0.160340099140349
88.8680425265791	-0.0781171568094813
88.9305816135084	2.22044604925031e-16
88.9931207004378	0.0625000000000002
89.0556597873671	0.0878703384503965
89.1181988742964	0.0954672606838602
89.1807379612258	0.0876899760648565
89.2432770481551	0.0688062234944632
89.3058161350844	0.0407929074300925
89.3683552220138	0.0350406729382108
89.4308943089431	0.0508074988357969
89.4934333958724	0.0914190633417075
89.5559724828017	0.135362541932326
89.6185115697311	0.178231043574214
89.6810506566604	0.205427876364675
89.7435897435897	0.218969488778877
89.8061288305191	0.213110572281559
89.8686679174484	0.195500180909079
89.9312070043777	0.172832081113926
89.9937460913071	0.144784740444115
90.0562851782364	0.12474936585412
90.1188242651657	0.118082805451009
90.1813633520951	0.125706524388311
90.2439024390244	0.141257491104346
90.3064415259537	0.165083546255269
90.368980612883	0.179734149647237
90.4315196998124	0.1875
90.4940587867417	0.162376679483011
90.556597873671	0.135260926134023
90.6191369606004	0.0999835532170693
90.6816760475297	0.0733212765366016
90.744215134459	0.0488129129077575
90.8067542213884	0.0349987195321074
90.8692933083177	0.0240458266620817
90.931832395247	0.0269679409569182
90.9943714821764	0.0351559712202128
91.0569105691057	0.0434286015712123
91.119449656035	0.0399164380975182
91.1819887429644	0.0335468265935556
91.2445278298937	0.0208183642873444
91.307066916823	0.000997409571714338
91.3696060037524	-0.0207327729013411
91.4321450906817	-0.0336210496929992
91.494684177611	-0.027460106794623
91.5572232645403	-0.0242683709735013
91.6197623514697	-0.0215830723215518
91.682301438399	-0.0172979402148909
91.7448405253283	-0.00425237588893714
91.8073796122577	0.00127440395578273
91.869918699187	2.22044604925031e-16
91.9324577861163	-0.0226517330070726
91.9949968730457	-0.0403420241255405
92.057535959975	-0.0625000000000002
92.1200750469043	-0.0782786202304974
92.1826141338337	-0.0845658606351364
92.245153220763	-0.068365297124826
92.3076923076923	-0.0493026852997099
92.3702313946216	-0.0321317775606017
92.432770481551	-0.026114847458835
92.4953095684803	-0.0242740974126912
92.5578486554096	-0.0309613223980251
92.620387742339	-0.0478223351907219
92.6829268292683	-0.0830232017784093
92.7454659161976	-0.127368023548573
92.808005003127	-0.172924796499092
92.8705440900563	-0.215380939948634
92.9330831769856	-0.24936874750456
92.995622263915	-0.273970570948541
93.0581613508443	-0.280910147846355
93.1207004377736	-0.283569281568829
93.1832395247029	-0.298305587889241
93.2457786116323	-0.330574047815188
93.3083176985616	-0.369960140209813
93.3708567854909	-0.414102089581411
93.4333958724203	-0.461284063651121
93.4959349593496	-0.519153807826667
93.5584740462789	-0.5625
93.6210131332083	-0.572361141966883
93.6835522201376	-0.551221662261854
93.7460913070669	-0.5
93.8086303939963	-0.390749233196642
93.8711694809256	-0.25
93.9337085678549	-0.110554725690753
93.9962476547842	0.0163128887563156
94.0587867417136	0.121313890950856
94.1213258286429	0.208168299882748
94.1838649155722	0.27589015515238
94.2464040025016	0.3125
94.3089430894309	0.317907198109944
94.3714821763602	0.326210862848419
94.4340212632896	0.347683085514538
94.4965603502189	0.393239322271142
94.5590994371482	0.452776941588531
94.6216385240776	0.516682631850972
94.6841776110069	0.5625
94.7467166979362	0.582225551733253
94.8092557848655	0.5625
94.8717948717949	0.506922258556475
94.9343339587242	0.424080304097897
94.9968730456535	0.331786280620665
95.0594121325829	0.230353995248792
95.1219512195122	0.137392175602483
95.1844903064415	0.0624999999999998
95.2470293933709	0.0245184773685765
95.3095684803002	0.0048361980586466
95.3721075672295	-0.00733158660266537
95.4346466541589	-0.02212340970567
95.4971857410882	-0.0525077256756757
95.5597248280175	-0.0965347180887067
95.6222639149468	-0.147330541030572
95.6848030018762	-0.194469323085465
95.7473420888055	-0.228621716550138
95.8098811757348	-0.245840011878294
95.8724202626642	-0.25
95.9349593495935	-0.220590350022563
95.9974984365228	-0.172643052450962
96.0600375234522	-0.121947214248425
96.1225766103815	-0.0820994312033415
96.1851156973108	-0.0466379515746768
96.2476547842402	-0.0285907930856153
96.3101938711695	-0.0183370087050161
96.3727329580988	-0.0118430558187578
96.4352720450281	0.00459831006354709
96.4978111319575	0.024465078818174
96.5603502188868	0.046735098285704
96.6228893058161	0.067980836251174
96.6854283927455	0.0979454392324487
96.7479674796748	0.127406759840198
96.8105065666041	0.148244130328375
96.8730456535335	0.149277158647422
96.9355847404628	0.132839491137971
96.9981238273921	0.115533605640862
97.0606629143215	0.105027025286559
97.1232020012508	0.105591325352895
97.1857410881801	0.118691622060454
97.2482801751094	0.145541485445401
97.3108192620388	0.169797250056705
97.3733583489681	0.188209074928996
97.4358974358974	0.198210826584019
97.4984365228268	0.204950489510229
97.5609756097561	0.20258819267552
97.6235146966854	0.1875
97.6860537836148	0.15288091490746
97.7485928705441	0.125
97.8111319574734	0.116730230836994
97.8736710444028	0.125
97.9362101313321	0.134909175108576
97.9987492182614	0.138641692730759
98.0612883051907	0.134864339434895
98.1238273921201	0.117608134638927
98.1863664790494	0.0876315639333816
98.2489055659787	0.0596553441358497
98.3114446529081	0.038511869497504
98.3739837398374	0.0193406919808631
98.4365228267667	2.22044604925031e-16
98.4990619136961	-0.0198225414259444
98.5616010006254	-0.0213717807364073
98.6241400875547	-0.00790232720709183
98.6866791744841	0.00827210589087822
98.7492182614134	0.0150244234562603
98.8117573483427	0.017623604516944
98.874296435272	0.00426325422778154
98.9368355222014	-0.0149070466184003
98.9993746091307	-0.0297515811253243
99.06191369606	-0.0354125839092299
99.1244527829894	-0.0400923051313787
99.1869918699187	-0.03822557303433
99.249530956848	-0.0403483757416165
99.3120700437774	-0.0411505687822174
99.3746091307067	-0.0391820150012396
99.437148217636	-0.0360937445245505
99.4996873045654	-0.0362527912274705
99.5622263914947	-0.0346028390055322
99.624765478424	-0.0406773290787029
99.6873045653533	-0.050652017091742
99.7498436522827	-0.0648547097456353
99.812382739212	-0.0737665603341315
99.8749218261413	-0.0799088330653402
99.9374609130707	-0.0874611397119737
100	-0.103709468783979
